The Nitrogen Budget of Earth

We comprehensively compile and review N content in geologic materials to calculate a new N budget for Earth. Using analyses of rocks and minerals in conjunction with N-Ar geochemistry demonstrates that the Bulk Silicate Earth (BSE) contains \sim7\pm4 times present atmospheric N (4\times10^18 kg N, PAN), with 27\pm16\times10^18 kg N. Comparison to chondritic composition, after subtracting N sequestered into the core, yields a consistent result, with BSE N between 17\pm13\times10^18 kg to 31\pm24\times10^18 kg N. In the chondritic comparison we calculate a N mass in Earth's core (180\pm110 to 300\pm180\times10^18 kg) and discuss the Moon as a proxy for the early mantle. Significantly, we find the majority of the planetary budget of N is in the solid Earth. The N estimate herein precludes the need for a "missing N" reservoir. Nitrogen-Ar systematics in mantle rocks and basalts identify two mantle reservoirs: MORB-source like (MSL) and high-N. High-N mantle is composed of young, N-rich material subducted from the surface and is identified in OIB and some xenoliths. In contrast, MSL appears to be made of old material, though a component of subducted material is evident in this reservoir as well. Using our new budget, we calculate a {\delta}15N value for BSE plus atmosphere of \sim2\permil. This value should be used when discussing bulk Earth N isotope evolution. Additionally, our work indicates that all surface N could pass through the mantle over Earth history, and the mantle may act as a long-term sink for N. Since N acts as a tracer of exchange between the atmosphere, oceans, and mantle over time, clarifying its distribution in the Earth is critical for evolutionary models concerned with Earth system evolution. We suggest that N be viewed in the same vein as carbon: it has a fast, biologically mediated cycle which connects it to a slow, tectonically-controlled geologic cycle.

==> Experimental_compilation.csv <==
"Data compilation from experiments on N solubility in silicate melts, Fe-metal, and aqueous fluids. ",,,,,,,,,,,,,,,,,
"fO2 are calculated using the constants A, B, and C after Frost, 1991. ",,,,,,,,,,,,,,,,,
"Melt = silicate melt, MeltM = silicate melt in equilibrium with Fe-metal, Metal = Fe-metal, Fluid = aqueous fluid, Dmetal = Metal/MeltM, Dfluid = Fluid/Melt",,,,,,,,,,,,,,,,,
Distribution coefficients are shown for experiments with coexisting Metal/Melt (Dmetal) and Fluid/Melt (Dfluid),,,,,,,,,,,,,,,,,
"Buffers are: MH = magnetite-hematite, IW = iron-wustite, MM = MnO4-MnO , NNO = nickel-nickel oxide, MW = magnetite-wustite , CoCO = cobalt-cobalt oxide",,,,,,,,,,,,,,,,,
Reference,Melt/Fluid/Metal,Run/ID Number,Run time (min),Pressure(GPa),Temp (deg C),Mineral buffer,logfO2 after Frost 1991,NNO fO2 at NNO,delNNO (dif btwn sample and NNO),N (ppm),error,delta15N,DEL15N (diff from starting material),Constants,A,B,C
Mysen_et_al_2008,Melt,NS4,60,1,1300,MH,-1.66,-6.20,4.54,900,300,,,MH,-25700.6,14.558,0.019
,Melt,NS4,30,1,1400,MH,-0.69,-5.27,4.58,200,200,,,IW,-27489,6.702,0.055
,Melt,NS4,30,1,1500,MH,0.17,-4.44,4.61,900,200,,,MM,-23119.6,12.138,0.019
,Melt,NS4,60,1,1300,IW,-10.42,-6.20,-4.23,3600,1100,,,NNO,-24930,9.36,0.046
,Melt,NS4,30,1,1400,IW,-9.40,-5.27,-4.13,3100,700,,,MW,-32807,13.012,0.083
,Melt,NS4,30,1,1500,IW,-8.49,-4.44,-4.05,1600,200,,,CoCO,-24332.6,7.295,0.052
,Melt,NS4,30,1,1400,MM,-1.57,-5.27,3.70,1700,200,,,,,,
,Melt,NS4,30,1,1400,NNO,-5.27,-5.27,0.00,2400,200,,,,,,
,Melt,NS4,30,1,1400,IW,-9.40,-5.27,-4.13,2200,500,,,,,,
,Melt,NS4,60,1.5,1300,MH,-1.60,-6.05,4.45,1800,1800,,,,,,
,Melt,NS4,30,1.5,1400,MH,-0.63,-5.13,4.50,1400,1400,,,,,,
,Melt,NS4,30,1.5,1500,MH,0.22,-4.31,4.53,1800,900,,,,,,
,Melt,NS4,60,1.5,1300,IW,-10.25,-6.05,-4.20,5800,900,,,,,,
,Melt,NS4,30,1.5,1400,IW,-9.24,-5.13,-4.11,6800,1100,,,,,,
,Melt,NS4,30,1.5,1400,MM,-1.51,-5.13,3.62,3000,700,,,,,,
,Melt,NS4,30,1.5,1400,NNO,-5.13,-5.13,0.00,2300,1000,,,,,,
,Melt,NS4,30,1.5,1400,MW,-5.85,-5.13,-0.72,3100,200,,,,,,
,Melt,NS4,60,2,1300,IW,-10.07,-5.90,-4.17,11400,700,,,,,,
,Melt,NS4,30,2,1400,IW,-9.07,-4.99,-4.08,12300,600,,,,,,
,Melt,NS4,15,2,1400,IW,-9.07,-4.99,-4.08,10100,800,,,,,,
,Melt,NS4,60,2,1400,IW,-9.07,-4.99,-4.08,12200,400,,,,,,
,Melt,NS4,180,2,1400,IW,-9.07,-4.99,-4.08,12400,500,,,,,,
,Melt,NS4,30,2,1400,MH,-0.58,-4.99,4.41,5100,800,,,,,,
,Melt,NS4,30,2,1400,MM,-1.45,-4.99,3.54,4600,900,,,,,,
,Melt,NS4,30,2,1400,NNO,-4.99,-4.99,0.00,3500,600,,,,,,
,Melt,NS4,30,2,1400,MW,-5.61,-4.99,-0.61,5900,600,,,,,,
,Melt,NS4,30,2.5,1400,MH,-0.52,-4.85,4.33,5100,800,,,,,,
,Melt,NS4,30,2.5,1400,NNO,-4.85,-4.85,0.00,3800,1300,,,,,,
,Melt,NS4,30,2.5,1400,MW,-5.36,-4.85,-0.50,5600,900,,,,,,
,Melt,NS4,30,2.5,1400,IW,-8.91,-4.85,-4.05,16400,2100,,,,,,
,Melt,NS2,30,2,1400,MH,-0.58,-4.99,4.41,4600,900,,,,,,
,Melt,NS2,30,2,1400,NNO,-4.99,-4.99,0.00,5900,900,,,,,,
,Melt,NS2,30,2,1400,IW,-9.07,-4.99,-4.08,11700,1000,,,,,,
Kadik_et_al_2011,MeltM,3S,,1.5,1400,IW-1.9,-2.59,-5.13,2.54,4700,1300,,,,,,
,MeltM,6S,,1.5,1400,IW-2.4,-3.09,-5.13,2.04,6200,1900,,,,,,
,MeltM,7S,,1.5,1400,IW-2.4,-3.09,-5.13,2.04,6000,1900,,,,,,
,MeltM,8S,,1.5,1400,IW-3.7,-4.39,-5.13,0.74,14700,2400,,,,,,
,Metal,7S,,1.5,1400,IW-2.4,-3.09,-5.13,2.04,8400,1600,,,,,,
,Metal,8S,,1.5,1400,IW-3.7,-4.39,-5.13,0.74,4500,2100,,,,,,
,Dmetal,7S,,1.5,1400,IW-2.4,-3.09,-5.13,2.04,1.40,,,,,,,
,Dmetal,8S,,1.5,1400,IW-3.7,-4.39,-5.13,0.74,0.31,,,,,,,
Libourel_et_al_2003,Melt,CM-1#4A,2880,0.0001,1400,IW-8.3,-17.70,-5.54,-12.16,1335,118,,,,,,
,Melt,CM-1#4B,4320,0.0001,1400,IW-8.3,-17.70,-5.54,-12.16,1249,127,,,,,,
,Melt,CM-1#5,2880,0.0001,1425,IW-8.3,-17.70,-5.32,-12.38,1517,80,,,,,,
,Melt,CM-1#6,4320,0.0001,1425,IW-8,-17.40,-5.32,-12.08,1735,29,,,,,,
,Melt,CM-1#7,4320,0.0001,1400,IW-6.9,-16.40,-5.54,-10.86,570,64,,,,,,
,Melt,CM-1#8,5760,0.0001,1425,IW-6.8,-16.20,-5.32,-10.88,447,27,,,,,,
,Melt,CM-1#9,2880,0.0001,1425,IW-6.7,-16.10,-5.32,-10.78,136,7,,,,,,
,Melt,CM-1#10,2160,0.0001,1425,IW-4.1,-13.50,-5.32,-8.18,1.37,0.46,,,,,,
,Melt,CM-1#11,2880,0.0001,1425,IW-2,-11.40,-5.32,-6.08,0.10,0.09,,,,,,
,Melt,CM-1#12,2880,0.0001,1425,IW,-9.40,-5.32,-4.08,0.02,0.02,,,,,,
,Melt,CM-1#13,2880,0.0001,1425,IW+2,-7.40,-5.32,-2.08,0.02,0.03,,,,,,
,Melt,CM-1#14,2880,0.0001,1425,IW+3.6,-5.90,-5.32,-0.58,0.04,0.06,,,,,,
,Melt,CM-1#15,2880,0.0001,1425,IW+4.1,-5.30,-5.32,0.02,0.06,0.05,,,,,,
,Melt,CM-1#16,2940,0.0001,1425,IW+4.3,-5.10,-5.32,0.22,0.04,0.03,,,,,,
,Melt,CM-1#17,2880,0.0001,1425,IW+8.7,-0.70,-5.32,4.62,0.05,0.03,,,,,,
Roskosz_et_al_2006,Melt,NS2,60,2,1400,,,-4.99,4.99,3500,600,,,,,,
Read from graph,Melt,NS2,60,2,1500,,,-4.18,4.18,4100,600,,,,,,
,Melt,NS2,60,2,1600,,,-3.46,3.46,4500,600,,,,,,
,Melt,NS2,60,2,1700,,,-2.81,2.81,5300,600,,,,,,
,Melt,NS4,60,2,1500,,,-4.18,4.18,5100,600,,,,,,
,Melt,NS4,60,2,1600,,,-3.46,3.46,5200,600,,,,,,
,Melt,NS4,60,2,1700,,,-2.81,2.81,5500,600,,,,,,
,Melt,NS2,60,1,1600,,,-3.70,3.70,3000,600,,,,,,
,Melt,NS2,60,2,1600,,,-3.46,3.46,4300,600,,,,,,
,Melt,NS2,60,3,1600,,,-3.21,3.21,5800,600,,,,,,
,Melt,NS4,60,1,1600,,,-3.70,3.70,2600,600,,,,,,
,Melt,NS4,60,1.7,1600,,,-3.53,3.53,3600,600,,,,,,
,Melt,NS4,60,2,1600,,,-3.46,3.46,5100,600,,,,,,
Mysen_and_Fogel_2010,Melt,NS1.7,30,1.5,1400,IW,-9.24,-5.13,-4.11,2100,100,2.9,0.3,,,,
Starting del15N=2.6,Melt,NS1.7,60,1.5,1400,IW,-9.24,-5.13,-4.11,2800,100,2.23,-0.37,,,,
,Melt,NS2,30,1.5,1400,IW,-9.24,-5.13,-4.11,1300,100,3.6,1,,,,
,Melt,NS2,60,1.5,1400,IW,-9.24,-5.13,-4.11,1600,100,2.65,0.05,,,,
,Melt,NS2.5,30,1.5,1400,IW,-9.24,-5.13,-4.11,5500,100,2.2,-0.4,,,,
,Melt,NS2.5,60,1.5,1400,IW,-9.24,-5.13,-4.11,4100,100,1.86,-0.74,,,,
,Melt,NS4,5,1.5,1400,IW,-9.24,-5.13,-4.11,7500,100,3.1,0.5,,,,
,Melt,NS4,15,1.5,1400,IW,-9.24,-5.13,-4.11,9100,100,2,-0.6,,,,
,Melt,NS4,30,1.5,1400,IW,-9.24,-5.13,-4.11,8200,100,4.2,1.6,,,,
,Melt,NS4,60,1.5,1400,IW,-9.24,-5.13,-4.11,7500,100,0.95,-1.65,,,,
,Melt,NS5,30,1.5,1400,IW,-9.24,-5.13,-4.11,9800,100,2,-0.6,,,,
,Melt,NS5,60,1.5,1400,IW,-9.24,-5.13,-4.11,10600,100,1.21,-1.39,,,,
,Melt,NS2.5,30,1.5,1400,MW,-5.85,-5.13,-0.72,3300,100,4.3,1.7,,,,
,Melt,NS2.5,30,1.5,1400,NNO,-5.13,-5.13,0.00,3100,100,3,0.4,,,,
,Melt,NS2.5,30,1.5,1400,MH,-0.63,-5.13,4.50,2900,100,2.7,0.1,,,,
Li_et_al_2013,Forsterite,LY16,4320,2.5,1200,IW,-11.03,-6.78,-4.24,2.43,0.3,,,,,,
,Forsterite,LY17,4320,3.5,1200,IW,-10.65,-6.47,-4.18,0.55,0.2,,,,,,
,Forsterite,LY28,5760,1.5,1100,NNO,-8.29,-8.29,0.00,,,,,,,,
,Forsterite,LY29,5760,1.5,1100,CoCO,-9.86,-8.29,-1.56,0.64,1,,,,,,
,Forsterite,LY15,4320,1.5,1200,IW,-11.40,-7.10,-4.30,0.69,1,,,,,,
,Forsterite,LY33,5760,3.5,1150,NNO,-7.03,-7.03,0.00,,,,,,,,
,Forsterite,PS8,7200,1.5,1100,IW,-12.72,-8.29,-4.42,,,,,,,,
,Forsterite,PS3,7200,3,1100,IW,-12.12,-7.79,-4.33,,,,,,,,
,Forsterite,LY39,7200,1.5,1100,IW,-12.72,-8.29,-4.42,,,,,,,,
,Forsterite,LY40,1440,1.5,1300,IW,-10.25,-6.05,-4.20,0.48,0.2,,,,,,
,Forsterite,LY24,450,3.5,1300,IW,-9.55,-5.47,-4.08,7.00,2,,,,,,
,Pyrope,LY32,10080,3.5,1000,NNO,-8.96,-8.96,0.00,6.20,8,,,,,,
,Pyrope,LY33,5760,3.5,1150,NNO,-7.03,-7.03,0.00,20.00,0,,,,,,
,Pyrope,PS11,4320,1.5,1100,IW,-12.72,-8.29,-4.42,14.78,10,,,,,,
,diopside,PS05,7200,2.3,1100,IW,-12.40,-8.03,-4.37,28.33,12,,,,,,
,diopside,PS06,7200,2.3,1100,IW,-12.40,-8.03,-4.37,3.63,5,,,,,,
,diopside,LY31,2880,1.5,1100,NNO,-8.29,-8.29,0.00,,,,,,,,
,diopside,LY18,6840,1.5,1100,IW,-12.72,-8.29,-4.42,4.30,1,,,,,,
,diopside,LY34,6912,2.5,1100,NNO,-7.96,-7.96,0.00,,,,,,,,
,diopside,LY30,5760,1.5,1100,CoCO,-9.86,-8.29,-1.56,1.10,2,,,,,,
,diopside,LY35,6912,3.5,1100,NNO,-7.62,-7.62,0.00,5.85,6,,,,,,
,Enstatite,LY23,7200,1.5,1300,IW,-10.25,-6.05,-4.20,83.50,11,,,,,,
,Enstatite,LY22,6480,1.5,1100,IW,-12.72,-8.29,-4.42,12.67,1,,,,,,
,Enstatite,LY41,7200,2.5,1100,NNO,-7.96,-7.96,0.00,1.63,1,,,,,,
,Enstatite,PS7,7200,1.5,1100,IW,-12.72,-8.29,-4.42,25.77,35,,,,,,
,Enstatite,LY21,5040,1.5,1200,IW,-11.40,-7.10,-4.30,3.02,3,,,,,,
,Enstatite,LY36,7200,1.5,1100,NNO,-8.29,-8.29,0.00,,,,,,,,
,Enstatite,LY42,5760,3.5,1100,NNO,-7.62,-7.62,0.00,15.23,25,,,,,,
,Enstatite,PS11,4320,1.5,1100,IW,-12.72,-8.29,-4.42,75.50,36,,,,,,
,Enstatite,PS10,7200,1.5,1100,IW,-12.72,-8.29,-4.42,71.00,1,,,,,,
Li_et_al_2015,Melt,HP-02,20160,0.2,800,None,-12.79,-13.79,1.00,1250.00,220,,,,,,
HP=Haplogranite,Melt,HP-03,20160,0.2,800,None,-12.79,-13.79,1.00,730.00,10,,,,,,
Ba=Basalt,Melt,HP-04,20160,0.2,800,None,-12.79,-13.79,1.00,370.00,10,,,,,,
,Melt,HP-15,5760,0.2,800,IW,-18.81,-13.79,-5.03,2090.00,90,,,,,,
,Melt,HP-16,5760,0.2,800,IW,-18.81,-13.79,-5.03,2930.00,90,,,,,,
,Melt,HP-17,5760,0.2,800,IW,-18.81,-13.79,-5.03,1140.00,90,,,,,,
,Melt,HP-18,5760,0.2,800,IW,-18.81,-13.79,-5.03,710.00,90,,,,,,
,Melt,HP-PC-01,7200,1,800,None,-13.45,-13.45,0.00,1420.00,260,,,,,,
,Melt,HP-PC-02,7200,1,800,None,-13.45,-13.45,0.00,1140.00,260,,,,,,
,Melt,HP-PC-03,5760,1,800,None,-13.45,-13.45,0.00,970.00,260,,,,,,
,Melt,HP-PC-04,4320,1,800,None,-13.45,-13.45,0.00,1590.00,260,,,,,,
,Melt,HP-PC-05,7200,1,800,None,-13.45,-13.45,0.00,1330.00,260,,,,,,
,Melt,HPR-08,20160,0.2,800,None,-12.79,-13.79,1.00,65.00,2,,,,,,
,Melt,HPR-09,20160,0.2,800,None,-12.79,-13.79,1.00,96.00,1,,,,,,
,Melt,HPR-10,20160,0.2,800,None,-12.79,-13.79,1.00,132.00,3,,,,,,
,Melt,HPR-11,20160,0.2,800,None,-12.79,-13.79,1.00,185.00,34,,,,,,
,Melt,HPR-12,20160,0.2,800,None,-12.79,-13.79,1.00,193.00,2,,,,,,
,Melt,HPR-13,20160,0.2,800,None,-12.79,-13.79,1.00,76.00,2,,,,,,
,Melt,Ba-01,8640,0.1,1100,None,-5.76,-8.76,3.00,14.00,2,,,,,,
,Melt,Ba-02,8640,0.1,1100,None,-5.76,-8.76,3.00,9.00,3,,,,,,
,Melt,Ba-03,8640,0.1,1100,None,-5.76,-8.76,3.00,9.00,2,,,,,,
,Melt,Ba-05,8640,0.1,1100,None,-5.76,-8.76,3.00,7,1,,,,,,
,Melt,Ba-06,8640,0.1,1100,None,-5.76,-8.76,3.00,7.00,1,,,,,,
,Melt,Ba-07,8640,0.1,1100,None,-5.76,-8.76,3.00,6.00,0,,,,,,
,Melt,Ba-08,8640,0.1,1100,None,-5.76,-8.76,3.00,6.00,1,,,,,,
,Melt,Ba-09,5760,0.1,1100,None,-5.76,-8.76,3.00,6.00,1,,,,,,
,Melt,Ba-10,5760,0.1,1100,None,-5.76,-8.76,3.00,6.00,0,,,,,,
,Melt,Albite-1,1440,1.5,1200,NNO,-7.10,-7.10,0.00,590.00,10,,,,,,
,Melt,Albite-2,1440,1.5,1200,IW,-11.40,-7.10,-4.30,8080.00,10,,,,,,
,Fluid,HP-02,20160,0.2,800,None,-12.79,-13.79,1.00,150000,38121,,,,,,
,Fluid,HP-03,20160,0.2,800,None,-12.79,-13.79,1.00,102200,2023,,,,,,
,Fluid,HP-04,20160,0.2,800,None,-12.79,-13.79,1.00,129500,5093,,,,,,
,Fluid,HP-15,5760,0.2,800,IW,-18.81,-13.79,-5.03,148390,8952,,,,,,
,Fluid,HP-16,5760,0.2,800,IW,-18.81,-13.79,-5.03,123060,4783,,,,,,
,Fluid,HP-17,5760,0.2,800,IW,-18.81,-13.79,-5.03,100320,11243,,,,,,
,Fluid,HP-18,5760,0.2,800,IW,-18.81,-13.79,-5.03,67450,12070,,,,,,
,Fluid,HP-PC-01,7200,1,800,None,-13.45,-13.45,0.00,1008200,261064,,,,,,
,Fluid,HP-PC-02,7200,1,800,None,-13.45,-13.45,0.00,1003200,323007,,,,,,
,Fluid,HP-PC-03,5760,1,800,None,-13.45,-13.45,0.00,999100,381423,,,,,,
,Fluid,HP-PC-04,4320,1,800,None,-13.45,-13.45,0.00,1001700,228279,,,,,,
,Fluid,HP-PC-05,7200,1,800,None,-13.45,-13.45,0.00,997500,278972,,,,,,
,Fluid,HPR-08,20160,0.2,800,None,-12.79,-13.79,1.00,35100,1690,,,,,,
,Fluid,HPR-09,20160,0.2,800,None,-12.79,-13.79,1.00,65088,1175,,,,,,
,Fluid,HPR-10,20160,0.2,800,None,-12.79,-13.79,1.00,100320,3488,,,,,,
,Fluid,HPR-11,20160,0.2,800,None,-12.79,-13.79,1.00,123950,31808,,,,,,
,Fluid,HPR-12,20160,0.2,800,None,-12.79,-13.79,1.00,150540,2482,,,,,,
,Fluid,HPR-13,20160,0.2,800,None,-12.79,-13.79,1.00,36480,1798,,,,,,
,Fluid,Ba-01,8640,0.1,1100,None,-5.76,-8.76,3.00,154000,31397,,,,,,
,Fluid,Ba-02,8640,0.1,1100,None,-5.76,-8.76,3.00,101700,48154,,,,,,
,Fluid,Ba-03,8640,0.1,1100,None,-5.76,-8.76,3.00,68400,21567,,,,,,
,Fluid,Ba-05,8640,0.1,1100,None,-5.76,-8.76,3.00,34860,7036,,,,,,
,Fluid,Ba-06,8640,0.1,1100,None,-5.76,-8.76,3.00,48300,10871,,,,,,
,Fluid,Ba-07,8640,0.1,1100,None,-5.76,-8.76,3.00,67200,2700,,,,,,
,Fluid,Ba-08,8640,0.1,1100,None,-5.76,-8.76,3.00,99000,20055,,,,,,
,Fluid,Ba-09,5760,0.1,1100,None,-5.76,-8.76,3.00,120000,29000,,,,,,
,Fluid,Ba-10,5760,0.1,1100,None,-5.76,-8.76,3.00,144000,10200,,,,,,
,Fluid,Albite-1,1440,1.5,1200,NNO,-7.10,-7.10,0.00,997100,24472,,,,,,
,Fluid,Albite-2,1440,1.5,1200,IW,-11.40,-7.10,-4.30,808000,80806,,,,,,
,Dfluid,HP-02,20160,0.2,800,None,-12.79,-13.79,1.00,120,,,,,,,
,Dfluid,HP-03,20160,0.2,800,None,-12.79,-13.79,1.00,140,,,,,,,
,Dfluid,HP-04,20160,0.2,800,None,-12.79,-13.79,1.00,350,,,,,,,
,Dfluid,HP-15,5760,0.2,800,IW,-18.81,-13.79,-5.03,71,,,,,,,
,Dfluid,HP-16,5760,0.2,800,IW,-18.81,-13.79,-5.03,42,,,,,,,
,Dfluid,HP-17,5760,0.2,800,IW,-18.81,-13.79,-5.03,88,,,,,,,
,Dfluid,HP-18,5760,0.2,800,IW,-18.81,-13.79,-5.03,95,,,,,,,
,Dfluid,HP-PC-01,7200,1,800,None,-13.45,-13.45,0.00,710,,,,,,,
,Dfluid,HP-PC-02,7200,1,800,None,-13.45,-13.45,0.00,880,,,,,,,
,Dfluid,HP-PC-03,5760,1,800,None,-13.45,-13.45,0.00,1030,,,,,,,
,Dfluid,HP-PC-04,4320,1,800,None,-13.45,-13.45,0.00,630,,,,,,,
,Dfluid,HP-PC-05,7200,1,800,None,-13.45,-13.45,0.00,750,,,,,,,
,Dfluid,HPR-08,20160,0.2,800,None,-12.79,-13.79,1.00,540,,,,,,,
,Dfluid,HPR-09,20160,0.2,800,None,-12.79,-13.79,1.00,678,,,,,,,
,Dfluid,HPR-10,20160,0.2,800,None,-12.79,-13.79,1.00,760,,,,,,,
,Dfluid,HPR-11,20160,0.2,800,None,-12.79,-13.79,1.00,670,,,,,,,
,Dfluid,HPR-12,20160,0.2,800,None,-12.79,-13.79,1.00,780,,,,,,,
,Dfluid,HPR-13,20160,0.2,800,None,-12.79,-13.79,1.00,480,,,,,,,
,Dfluid,Ba-01,8640,0.1,1100,None,-5.76,-8.76,3.00,11000,,,,,,,
,Dfluid,Ba-02,8640,0.1,1100,None,-5.76,-8.76,3.00,11300,,,,,,,
,Dfluid,Ba-03,8640,0.1,1100,None,-5.76,-8.76,3.00,7600,,,,,,,
,Dfluid,Ba-05,8640,0.1,1100,None,-5.76,-8.76,3.00,4980,,,,,,,
,Dfluid,Ba-06,8640,0.1,1100,None,-5.76,-8.76,3.00,6900,,,,,,,
,Dfluid,Ba-07,8640,0.1,1100,None,-5.76,-8.76,3.00,11200,,,,,,,
,Dfluid,Ba-08,8640,0.1,1100,None,-5.76,-8.76,3.00,16500,,,,,,,
,Dfluid,Ba-09,5760,0.1,1100,None,-5.76,-8.76,3.00,20000,,,,,,,
,Dfluid,Ba-10,5760,0.1,1100,None,-5.76,-8.76,3.00,24000,,,,,,,
,Dfluid,Albite-1,1440,1.5,1200,NNO,-7.10,-7.10,0.00,1690,,,,,,,
,Dfluid,Albite-2,1440,1.5,1200,IW,-11.40,-7.10,-4.30,100,,,,,,,
Roskosz_et_al_2013,MeltM,LHDAC-1,,1.8,2227,IW,-6.12,-0.28,-5.84,6000.00,3000,,,,,,
,MeltM,LHDAC-2,,4.4,2227,IW,-5.27,0.20,-5.46,7000.00,2000,,,,,,
,MeltM,LHDAC-3,,8.2,2327,IW,-4.22,1.22,-5.44,8000.00,2000,,,,,,
,MeltM,LHDAC-7,,14.8,2527,IW,-2.27,2.89,-5.16,6000.00,3000,,,,,,
,MeltM,MA-1,,5,2077,IW,-6.66,-0.27,-6.39,7000.00,2000,,,,,,
,MeltM,MA-2,,10,2147,IW,-5.10,0.96,-6.06,6000.00,2000,,,,,,
,Metal,LHDAC-1,,1.8,2227,IW,-6.12,-0.28,-5.84,47000.00,3000,,,,,,
,Metal,LHDAC-2,,4.4,2227,IW,-5.27,0.20,-5.46,66000.00,3000,,,,,,
,Metal,LHDAC-3,,8.2,2327,IW,-4.22,1.22,-5.44,91000.00,3000,,,,,,
,Metal,LHDAC-4,,8.5,2377,IW,-1.91,1.43,-3.33,97000.00,6000,,,,,,
,Metal,LHDAC-5,,12.2,2477,IW,-0.85,2.34,-3.19,103000.00,4000,,,,,,
,Metal,LHDAC-6,,13.5,2527,IW,-0.46,2.67,-3.14,117000.00,6000,,,,,,
,Metal,LHDAC-7,,14.8,2527,IW,-2.27,2.89,-5.16,114000.00,5000,,,,,,
,Metal,LHDAC-8,,17.7,2577,IW,0.47,3.47,-3.00,124000.00,7000,,,,,,
,Metal,MA-1,,5,2077,IW,-6.66,-0.27,-6.39,3000.00,1000,,,,,,
,Metal,MA-2,,10,2147,IW,-5.10,0.96,-6.06,8000.00,5000,,,,,,
,Dmetal,LHDAC-1,,1.8,2227,IW,-6.12,-0.28,-5.84,7.83,,,,,,,
,Dmetal,LHDAC-2,,4.4,2227,IW,-5.27,0.20,-5.46,9.43,,,,,,,
,Dmetal,LHDAC-3,,8.2,2327,IW,-4.22,1.22,-5.44,11.38,,,,,,,
,Dmetal,LHDAC-7,,14.8,2527,IW,-2.27,2.89,-5.16,19.00,,,,,,,
,Dmetal,MA-1,,5,2077,IW,-6.66,-0.27,-6.39,0.43,,,,,,,
,Dmetal,MA-2,,10,2147,IW,-5.10,0.96,-6.06,1.33,,,,,,,


==> Meteorites.csv <==
Data used in all chondrite calculations. ,,,,,,,,
"Source and notes are given in the first column, along with specific meteorites where known. ",,,,,,,,
Sample classifications are given both as class (Column 3) and specific type (Column 2) ,,,,,,,,
"Meteorite classes are: E= enstatite, C=carbonaceous, O = ordinary, I = Iron, MA = martian, MO= moon, A = achondrite",,,,,,,,
Source/Notes,Meteorite Type,Meteorite Class,Year Published,delta15N,error,N(ppm),delta13C,C (ppm)
Gibson_et_al_1971,CI,C,1971,,,3185,,34800
,CM,C,1971,,,1240,,19200
,CM,C,1971,,,1300,,18000
,CM,C,1971,,,1700,,21700
,CM,C,1971,,,1299,,25700
,CM,C,1971,,,1550,,20300
,CM,C,1971,,,1905,,21900
,CO,C,1971,,,86,,6400
,CO,C,1971,,,97,,6100
,CO,C,1971,,,86,,5200
,CO,C,1971,,,137,,2750
,CO,C,1971,,,92,,8000
,CO,C,1971,,,184,,6900
,CO,C,1971,,,172,,6000
,CO,C,1971,,,108,,8000
,CO,C,1971,,,128,,11500
,CK,C,1971,,,62,,2500
,CK,C,1971,,,51,,2000
,CK,C,1971,,,58,,1000
Gibson_and_Moore_1971,I,I,1971,,,35,,
,IIA,I,1971,,,15,,
,IIB,I,1971,,,18,,
,IIC,I,1971,,,14,,
,IID,I,1971,,,38,,
,IIIA,I,1971,,,25,,
,IIIB,I,1971,,,46,,
,IVA,I,1971,,,4,,
,IVB,I,1971,,,2,,
Kung_and_Clayton_1978,CM,C,1978,26.8,,693,,
Murchison,CM,C,1978,43.9,,828,,
Cold Bokkeveld,CR,C,1978,2.7,,545,,
Renazzo,CV,C,1978,173.0,,514,,
Allende,CV,C,1978,-43.0,,18,,
Leoville,CO,C,1978,-24.3,,88,,
Ornans,CV,C,1978,-13.4,,12,,
Grosnaja,C4,C,1978,-25.4,,54,,
Coolidge,CK,C,1978,0.7,,15,,
Karoonda,EH,E,1978,2.3,,5,,
Abee,EH,E,1978,-28.5,,277,,
Indarch,EL,E,1978,-26.1,,544,,
Hvittis,EL,E,1978,-43.0,,544,,
Pillistfer,EL,E,1978,-36.2,,310,,
Daniel's Kuil,EL,E,1978,-24.2,,167,,
Parnallee,LL,O,1978,-3.5,,10,,
Hamlet,LL,O,1978,8.0,,11,,
Soko-Banja,LL,O,1978,6.6,,74,,
Olivenza,H,O,1978,19.6,,5,,
Tysnes Island,H,O,1978,21.8,,11,,
Weston,H,O,1978,14.0,,7,,
Richardton,H,O,1978,14.2,,6,,
Bjurbole,LL,O,1978,7.3,,13,,
Pasamonte,EU,A,1978,5.4,,8,,
Norton County,AU,A,1978,4.4,,10,,
Goalpara,UR,A,1978,11.8,,18,,
Mason_1979,CI,C,1979,,,3185,,
C2,CM,C,1979,,,1500,,
C3,CV,C,1979,,,105,,
H,H,O,1979,,,48,,
L,L,O,1979,,,43,,
LL,LL,O,1979,,,70,,
E,E,E,1979,,,260,,
Roberts_and_Epstein_1981,CM,C,1981,39.0,,1520,6.3,7520
Murray,CM,C,1981,37.0,,1500,8.2,10170
Orgueil,CI,C,1981,39.0,,2260,-15.6,27070
Renazzo,CV,C,1981,190.0,,1600,,
Halbout_et_al_1986,CI,C,1986,31.8,,1143,,
,CM,C,1986,25.3,,690,,
,CM2,C,1986,6.3,,979,,
,CM,C,1986,22.3,,728,,
,CR,C,1986,43.5,,1311,,
Grady_and_Pillinger_1986,EH,E,1986,-12.7,,973,,
Abee 2,EH,E,1986,-7.0,,481,,
Abee 3,EH,E,1986,-15.7,,220,,
Indarch,EL,E,1986,-30.5,,896,,
Indarch,EL,E,1986,-24.1,,428,,
Kota-Kota,EH,E,1986,-26.1,,533,,
South Oman,EH,E,1986,0.6,,786,,
St Mark's,EH,E,1986,-12.2,,195,,
Atlanta,EL,E,1986,-10.6,,325,,
Daniel's Kuil,EL,E,1986,-31.0,,474,,
Khairpur,EL,E,1986,-47.4,,948,,
NW Forrest,EL,E,1986,-44.6,,490,,
Yilmia,EL,E,1986,-24.2,,214,,
Pepin_and_Becker_1982,IIID,I,1986,-55.5,1.5,15,,
,IIIA,I,1986,-32.3,1.5,20.6,,
,IAB,I,1986,-27.2,2.0,5.7,,
,IVB,I,1986,7.5,1.5,0.8,,
,IVB,I,1986,12.7,0.9,2.1,,
,I,I,1986,11.0,1.0,3.2,,
,I,I,1986,15.8,1.0,6.6,,
Franchi_et_al_1993,IAB,I,1993,-53.9,1.6,2.9,,
,IAB,I,1993,-51.6,1.6,4.1,,
,IAB,I,1993,-54.6,1.6,3.8,,
,IAB,I,1993,-60.2,1.6,21,,
,IAB,I,1993,-42.9,0.1,36.6,,
,IAB,I,1993,-42.8,0.1,34,,
,IAB,I,1993,-54.5,0.6,44.9,,
,IAB,I,1993,-55.4,0.6,117.6,,
,IAB,I,1993,-60.1,0.6,85.5,,
,IAB,I,1993,-64.4,0.6,40.3,,
,IAB,I,1993,-63.3,0.6,13,,
,IAB,I,1993,-59.7,0.6,62.7,,
,IC,I,1993,-87.5,0.6,67.5,,
,IIAB,I,1993,-95.8,0.6,13.9,,
,IIC,I,1993,155.6,0.6,16.9,,
,IID,I,1993,12.5,0.6,16.3,,
,IIE,I,1993,20.7,0.6,2.7,,
,IIF,I,1993,14.4,0.6,23.7,,
,IIIAB,I,1993,-80.0,0.6,20.7,,
,IIIAB,I,1993,-86.2,0.6,16.9,,
,IIIAB,I,1993,-85.5,0.5,32.5,,
,IIIAB,I,1993,-74.2,0.5,32.8,,
,IIIAB,I,1993,-38.1,0.5,2.1,,
,IIIAB,I,1993,-74.5,0.5,13.8,,
,IIIAB,I,1993,-78.7,0.5,43.9,,
,IIIAB,I,1993,-79.1,0.5,15.6,,
,IIICD,I,1993,-62.3,0.5,38.7,,
,IIIE,I,1993,-33.3,0.5,5.8,,
,IIIF,I,1993,-16.3,0.5,5.1,,
,IVA,I,1993,18.0,0.5,0.4,,
,IVB,I,1993,10.0,0.5,1.3,,
Prombo_and_Clayton_1993,IAB,I,1993,-61.8,,38,,
Part of analytical setup used,IAB,I,1993,-73.2,,21.6,,
"a Mo support, which is now",IAB,I,1993,-63.7,,77.8,,
"known to react with N, treat ",IAB,I,1993,-57.0,,52.9,,
with caution,IAB,I,1993,-60.2,,7.7,,
,IC,I,1993,-84.9,,15.1,,
,IIAB,I,1993,-89.2,,8.7,,
,IIAB,I,1993,-80.5,,11.1,,
,IIAB,I,1993,-82.7,,3.5,,
,IIAB,I,1993,-82.2,,13.2,,
,IIC,I,1993,125.3,,4.1,,
,IIC,I,1993,144.6,,4.4,,
,IIC,I,1993,153.2,,10.5,,
,IIC,I,1993,127.4,,8.1,,
,IID,I,1993,7.5,,27.9,,
,IIE,I,1993,14.6,,0.9,,
,IIE,I,1993,46.7,,2.7,,
,IIE,I,1993,116.7,,4.8,,
,IIF,I,1993,7.1,,15.7,,
,IIIAB,I,1993,-82.3,,16.1,,
,IIIAB,I,1993,-84.6,,36.7,,
,IIIAB,I,1993,-84.6,,23.8,,
,IIIAB,I,1993,-83.2,,28,,
,IIIAB,I,1993,79.7,,4.6,,
,IIIAB,I,1993,-75.6,,20.5,,
,IIICD,I,1993,-60.2,,32.4,,
,IIICD,I,1993,-66.1,,69,,
,IIIE,I,1993,-73.5,,12.1,,
,IIIF,I,1993,8.6,,1.4,,
,IVA,I,1993,-3.4,,4.8,,
,IVA,I,1993,3.3,,0.4,,
,IVB,I,1993,11.2,,0.6,,
,I,I,1993,-32.8,,1.9,,
,I,I,1993,20.6,,0.3,,
,I,I,1993,33.6,,2.5,,
,I,I,1993,0.9,,1.2,,
,I,I,1993,-87.1,,3.8,,
,I,I,1993,4.8,,16,,
,I,I,1993,2.5,,0.8,,
,I,I,1993,19.3,,0.4,,
,I,I,1993,49.1,,0.2,,
,I,I,1993,-25.1,,8.2,,
,I,I,1993,-0.5,,0.4,,
,I,I,1993,-18.4,,7.4,,
,I,I,1993,37.3,,0.6,,
,I,I,1993,10.5,,0.2,,
,I,I,1993,-4.3,,0.2,,
,I,I,1993,8.2,,0.3,,
,P,I,1993,,,13.1,,
,P,I,1993,-54.3,,1.2,,
,P,I,1993,29.7,,21,,
,P,I,1993,-66.2,,0.1,,
,P,I,1993,8.0,,4.6,,
,P,I,1993,-59.1,,6.6,,
,P,I,1993,-51.0,,9.7,,
,P,I,1993,19.1,,1.7,,
,P,I,1993,-27.9,,2.5,,
,P,I,1993,12.7,,5.4,,
,P,I,1993,12.2,,0.4,,
,P,I,1993,12.7,,1.6,,
,P,I,1993,-54.8,,3.8,,
,P,I,1993,-7.6,,14.1,,
Kerridge_1985,CI,C,1995,31.0,,1250,-10.3,44600
,CI,C,1995,,,,-7.5,40300
,CI,C,1995,,,,-6.6,33000
,CI,C,1995,52.0,,1855,-9.4,37000
,CI,C,1995,46.0,,1476,-11.6,37500
,CI,C,1995,,,,-11.4,28000
,CI,C,1995,39.0,,1360,-15.6,27100
,CM,C,1995,43.0,,784,-4.8,19600
,CM,C,1995,,,,,
,CM,C,1995,47.0,,685,-22,24900
,CM,C,1995,335.0,,744,-4.3,24200
,CM,C,1995,16.0,,520,-7.7,18100
,CM,C,1995,35.0,,670,-10.6,20300
,CM,C,1995,22.0,,560,-7.2,23500
,CM,C,1995,,,,-7.3,1600
,CM,C,1995,35.0,,850,-13.7,2000
,CM,C,1995,20.0,,1078,-20.4,84600
,CM,C,1995,23.0,,1030,-19.6,58300
,CM,C,1995,,,,-7.6,23000
,CM,C,1995,43.0,,700,-9.3,18500
,CM,C,1995,,,1340,-0.4,35800
,CM,C,1995,,,,-3.7,16000
,CM,C,1995,26.0,,810,-10.3,28500
,CM,C,1995,27.0,,690,-9.9,26000
,CM,C,1995,39.0,,760,-4.5,17000
,CM,C,1995,43.0,,845,-0.5,21500
,CM,C,1995,44.0,,830,-7.2,25000
,CM,C,1995,36.0,,367,-10.6,15600
,CM,C,1995,43.0,,345,,
,CM,C,1995,39.0,,990,0,21000
,CM,C,1995,,,,-3.9,19000
,CM,C,1995,46.0,,1020,-5.6,
,CM,C,1995,,,,-10,22400
,CM,C,1995,,,,-21.8,19000
,CM,C,1995,13.0,,550,-7.5,52100
,CM,C,1995,39.0,,1150,-14.7,19600
,CM,C,1995,,,,-4.3,32200
,CM,C,1995,,,850,-5.1,22000
,CO,C,1995,,,,-16.4,19800
,CO,C,1995,-22.0,,29,-14.2,4700
,CO,C,1995,-30.0,,33,-18.6,6400
,CO,C,1995,,,,-15.7,3900
,CO,C,1995,13.0,,37,-17,3400
,CO,C,1995,,,14,-16,4600
,CO,C,1995,-13.0,,12,,1200
,CO,C,1995,8.0,,25,-19.3,
,CV,C,1995,-43.0,,18,-16.4,2500
,CV,C,1995,6.0,,19,-17.3,2700
,CV,C,1995,-26.0,,21,,3000
,CV,C,1995,-34.0,,20,,
,CV,C,1995,-36.0,,17,,
,CV,C,1995,20.0,,18,,
,CV,C,1995,24.0,,30,-21.2,3300
,CV,C,1995,-10.0,,50,-21.6,7500
,CV,C,1995,,,97,-18.6,6400
,CV,C,1995,-25.0,,54,-23.7,11000
,CV,C,1995,-22.0,,173,,
,CV,C,1995,-24.0,,102,-17.3,10700
,CV,C,1995,-24.0,,88,-12.8,7700
,CV,C,1995,,,,,
,CV,C,1995,,,,-18.3,7400
,CV,C,1995,,,,-18.1,7500
,CV,C,1995,-45.0,,66,-17.5,7000
,CV,C,1995,-11.0,,73,-18.7,10000
,C,C,1995,2.0,,130,-7.5,830
,C,C,1995,140.0,,850,-11.8,23800
,C,C,1995,,,,,
,C,C,1995,165.0,,1890,-9.3,33400
,C,C,1995,6.0,,18,-23.6,200
,C,C,1995,2.0,,5,-25.2,1000
,C,C,1995,190.0,,800,-10.2,15000
,C,C,1995,175.0,,500,-9.9,17000
,C,C,1995,170.0,,510,,
Sugiura_and_Zashu_1995,CK,C,1995,-28.5,,40.67,,
,CK,C,1995,3.7,,3.17,,
,CK,C,1995,4.5,,9.5,,
,CK,C,1995,-33.8,,3.62,,
Hashizume_and_Sugiura_1995,H,O,1995,-1.0,12.0,0.63,,
Trapped N component,H,O,1995,16.8,1.0,5.23,,
i.e. Not cosmogenic,H,O,1995,-15.0,3.9,0.79,,
,H,O,1995,-2.9,1.5,8.25,,
,H,O,1995,10.4,7.7,3.07,,
,H,O,1995,17.0,1.6,1.86,,
,H,O,1995,-8.3,3.4,0.8,,
,H,O,1995,45.1,2.7,0.89,,
,H,O,1995,74.0,1.6,0.37,,
,H,O,1995,32.9,1.4,1.72,,
,H,O,1995,6.6,4.0,3.45,,
,H,O,1995,-14.6,1.8,1.14,,
,H,O,1995,4.4,1.4,1.18,,
,H,O,1995,12.5,1.8,1.23,,
,L,O,1995,8.3,1.2,25.2,,
,L,O,1995,-10.8,111.0,0.9,,
,L,O,1995,24.1,0.9,12.18,,
,L,O,1995,21.5,8.9,0.67,,
,L,O,1995,0.0,7.6,1.66,,
,L,O,1995,8.0,18.1,0.8,,
,LL,O,1995,3.9,1.4,5.1,,
,LL,O,1995,-2.8,8.1,0.62,,
Sugiura_et_al_1998,O,O,1998,-7.5,,,,
,O,O,1998,-7.5,,11.8,,
,O,O,1998,-16.1,,2.25,,
,O,O,1998,-7.8,,4.22,,
,O,O,1998,-50.2,,4.86,,
,O,O,1998,-226.4,,3.49,,
,O,O,1998,-62.0,,5.08,,
,O,O,1998,-69.4,,5.29,,
,O,O,1998,-101.5,,4.21,,
,O,O,1998,-37.4,,12.9,,
,O,O,1998,-33.7,,3.13,,
,O,O,1998,-30.6,,10.8,,
,O,O,1998,-26.0,,12.9,,
,O,O,1998,229.0,,7.59,,
,O,O,1998,759.0,,3.45,,
,O,O,1998,157.5,,2.2,,
,O,O,1998,113.0,,1.19,,
,O,O,1998,61.9,,11.7,,
,O,O,1998,91.5,,5.38,,
,O,O,1998,,,7.42,,
,O,O,1998,,,0.77,,
,O,O,1998,,,0.85,,
,O,O,1998,,,1.4,,
,O,O,1998,,,1.58,,
,O,O,1998,,,0.55,,
Sugiura_1998,Taenite,I,1998,,,380,,8
,Taenite,I,1998,,,1100,,12
,Taenite,I,1998,163.5,4.7,98,-28.2,62.0
,Taenite,I,1998,-85.2,6.8,1200,-85.2,260.0
,Taenite,I,1998,-79.1,5.2,4500,-16.6,16.0
,Taenite,I,1998,-76.5,4.3,5100,-14.9,50.0
,Taenite,I,1998,-90.5,5.7,5400,-17.5,460.0
,Taenite,I,1998,-67.9,7.3,7000,22,320.0
,Taenite,I,1998,-65.3,4.3,29000,-11.3,140.0
,Taenite,I,1998,-52.8,4.2,12000,-19.3,300
,Taenite,I,1998,-52.1,6.0,5200,-28.2,84
Mathew_et_al_2000,IVA,I,2000,-8.6,,1.836,,
,IVA,I,2000,-11.5,,0.304,,
,IVA,I,2000,-3.4,,0.601,,
,IVA,I,2000,0.1,,0.718,,
,IVA,I,2000,27.3,,1.545,,
,IVA,I,2000,-0.1,,0.4,,
,IVA,I,2000,-0.5,,0.199,,
,IVA,I,2000,15.9,,3.092,,
,IVA,I,2000,-16.8,,92,,
,IVA,I,2000,-14.1,,62.48,,
,IVA,I,2000,-4.0,,0.693,,
,IVB,I,2000,7.4,,0.564,,
,IVB,I,2000,-10.5,,0.314,,
,IIE,I,2000,7.0,,0.956,,
,IIE,I,2000,6.7,,1.01,,
,IIE,I,2000,19.2,,1.317,,
,IIE,I,2000,3.0,,0.983,,
,IIE,I,2000,-4.4,,5.601,,
,IIE,I,2000,31.9,,0.953,,
,IIE,I,2000,8.1,,0.386,,
,IIE,I,2000,38.3,,1.272,,
,IIE,I,2000,-3.3,,0.322,,
,IIE,I,2000,-42.9,,3.84,,
,IIE,I,2000,-44.5,,4.847,,
Mathew_and_Marti_2001,Anorthosite,MO,2001,13.0,1.2,1.4,,
,Glass,MO,2001,13.0,1.2,3.1,,
,Basalt,MO,2001,13.0,1.2,0.7,,
Grady_and_Wright_2003,CI2,C,2003,67.0,,1218,,
,CI1,C,2003,32.0,,2000,,
,CM1,C,2003,41.0,,967,,
,CM2,C,2003,17.0,,285,,
Mathew_et_al_2003,MA,MA,2003,34.6,1.7,7.69,,
,MA,MA,2003,21.5,1.7,3.03,,
,MA,MA,2003,10.4,1.7,6.51,,
,MA,MA,2003,14.7,1.1,9.24,,
,MA,MA,2003,3.3,1.2,4.1,,
Mohapatra_and_Murty_2003,MA,MA,2003,46.0,5.0,0.75,,
,MA,MA,2003,21.0,5.0,0.87,,
,MA,MA,2003,-23.2,1.2,4.58,,
,MA,MA,2003,8.8,1.0,3.24,,
,MA,MA,2003,85.0,11.0,0.25,,
,MA,MA,2003,175.0,8.0,0.264,,
,MA,MA,2003,7.2,3.8,0.62,,
,MA,MA,2003,4.6,8.6,0.4,,
Sephton_et_al_2003,C,C,2003,32.2,,2070,-16,45000
Whole rock or HF/HCl analyses,C,C,2003,40.6,,968,-2.7,22000
,C,C,2003,-7.3,,9300,-7,178800
,C,C,2003,-7.5,,1200,-10.6,308000
,C,C,2003,26.5,,1100,-5.6,179200
Pearson_et_al_2006,CI1,C,2006,44.6,8.0,5300,-17.5,48800
,CI1,C,2006,52.0,1.1,2000,-4.6,54000
,CI2,C,2006,61.5,5.2,1900,12.73,42500
,CM2,C,2006,27.0,2.6,800,-8.1,21600
,CM2,C,2006,21.1,0.4,1100,-8.1,24000
,CM2,C,2006,28.3,3.7,1300,-11.4,40500
,CM2,C,2006,48.0,3.7,1000,-2.62,22500
,CM2,C,2006,52.7,0.3,1400,-1.61,27000
,CM2,C,2006,15.7,2.0,1200,-13.9,26000
,CR2,C,2006,103.0,24.7,1900,-11.7,27400
,CR2,C,2006,157.0,9.2,900,-5.29,12500
,CO3,C,2006,-11.1,10.1,400,-21,7900
,CO3,C,2006,-8.8,2.3,900,-23.9,8300
,CO3,C,2006,-10.5,3.6,100,-19,2400
,CO3,C,2006,-7.4,1.5,300,-21.7,6500
,CO3,C,2006,-6.8,3.3,200,-24.1,4400
,CV3,C,2006,-9.2,1.9,700,-15.7,13600
,CV3,C,2006,-15.9,3.0,200,-17,15000
,CV3,C,2006,-18.0,0.9,200,-22.1,7100
,CV3,C,2006,-18.6,2.0,100,-18.6,27700
,CK4,C,2006,-28.4,1.6,100,-31.5,700
,CM2,C,2006,19.9,2.7,100,-13.8,26200
,CO3,C,2006,14.8,9.5,100,-15.2,12900
,CV3,C,2006,-17.1,2.9,400,-13.6,11400
,CK4,C,2006,17.0,1.8,200,-24,2800
,C4,C,2006,0.0,18.3,100,-17.4,100
Ponganis_and_Marti_2007,IAB,I,2007,-53.9,,28,,
Step combustion,IAB,I,2007,-25.9,,75,,
total N listed,IAB,I,2007,-31.4,,48,,
,IAB,I,2007,-50.8,,38,,
,IIICD,I,2007,-58.5,,25,,
,IAB,I,2007,-68.4,,39,,
,IAB,I,2007,-72.9,,103,,
,IIICD,I,2007,-58.6,,17,,
,IAB,I,2007,-58.5,,54,,
,IIICD,I,2007,-42.6,,9,,
,IIICD,I,2007,-65.9,,61,,
,IAB,I,2007,-64.1,,110,,
,IAB,I,2007,-65.3,,117,,
,IAB,I,2007,-12.8,,8,,
,IAB,I,2007,-57.3,,50,,
,IIICD,I,2007,-62.8,,29,,
,IIICD,I,2007,-10.0,,11,,
Ivanova_et_al_2008,CH,C,2008,1124.0,,106,,


==> Terrestrial_N_Data.csv <==
"Data compilation used in calculation of N budget, organized by year of publication. ",,,,,,,,,,,,,,,,,,
Geologic Setting abbreviations:  O = Oceanic; C = Continental; S = Sediment; L = Lithosphere; A = altered (<300°C); M = metamorphosed (>300 °C); M = primary mantle volcanics; X = xenoliths; OIB = Ocean Isl_and_ Basalt; VV= Volcanic volatiles,,,,,,,,,,,,,,,,,,
Rock name abbreviations: BIF = b_and_ed iron formation; MORB = mid-ocean ridge basalt; OIB = ocean isl_and_ basalt; F = fluid; G = gas,,,,,,,,,,,,,,,,,,
"Columns show, in order, References/notes, Sample name as used in original study, geologic setting (assigned by us), rock type (after original study), Age (Ga), δ15N _and_ error, N concentration (ppm), δ 13 C, Yb, Lu, _and_ Rb concentration (ppm), K2O (wt. %), _and_ Ar data where available  ",,,,,,,,,,,,,,,,,,
Full references are in the Supplementary References document. ,,,,,,,,,,,,,,,,,,
Source/Notes,Sample Name,Geologic Setting,Rock Type,Year Published,Age,delta15N,error,N(ppm),delta13C,Yb,Lu,K2O (WT. %),Rb (ppm),40Ar/36Ar,36Ar (mol/g),Ar total (mol/g),N2/36Ar,N2/40Ar
Hoering_1955,Granite,CL,Granite,1955,,-0.2,,,,,,,,,,,,
,Granite,CL,Granite,1955,,-0.9,,,,,,,,,,,,
,Pitchblende,ACS,Kerogen,1955,,-2.3,,,,,,,,,,,,
Power_et_al_1974,1,AOS,Shale,1974,0.03,,,25,,,,,,,,,,
Peters_et_al_1978,17,OS,Organic,1978,0,6.9,,,-21.0,,,,,,,,,
East Bering Sea,24,OS,Organic,1978,0,8.7,,,-21.7,,,,,,,,,
,35,OS,Organic,1978,0,8.9,,,-21.1,,,,,,,,,
,35,OS,Kerogen,1978,0,8.1,,,-22.9,,,,,,,,,
,65,OS,Organic,1978,0,7.6,,,-21.5,,,,,,,,,
Gulf of Alaska,1,OS,Organic,1978,0,6.2,,,-24.0,,,,,,,,,
,41,OS,Organic,1978,0,6.6,,,-23.9,,,,,,,,,
,50,OS,Organic,1978,0,4.1,,,-24.1,,,,,,,,,
,50,OS,Kerogen,1978,0,3.4,,,-25.6,,,,,,,,,
,52,OS,Organic,1978,0,5.3,,,-24.4,,,,,,,,,
,105,OS,Organic,1978,0,6.6,,,-22.0,,,,,,,,,
,107b,OS,Organic,1978,0,6.0,,,-22.3,,,,,,,,,
,102,OS,Organic,1978,0,6.3,,,-22.6,,,,,,,,,
,119,OS,Organic,1978,0,7.0,,,-22.0,,,,,,,,,
,119,OS,Kerogen,1978,0,5.3,,,-23.0,,,,,,,,,
,123,OS,Organic,1978,0,6.3,,,-21.7,,,,,,,,,
,137,OS,Kerogen,1978,0,5.6,,,-24.3,,,,,,,,,
,13,OS,Kerogen,1978,0,5.2,,,-24.8,,,,,,,,,
Santa Catalina Basin,26,OS,Organic,1978,0,6.9,,,-21.4,,,,,,,,,
,85,OS,Organic,1978,0,7.7,,,-23.7,,,,,,,,,
,285,OS,Organic,1978,0,7.7,,,-21.6,,,,,,,,,
,326,OS,Organic,1978,0,4.2,,,-22.7,,,,,,,,,
,335,OS,Organic,1978,0,5.7,,,-23.4,,,,,,,,,
,376,OS,Organic,1978,0,6.3,,,-22.8,,,,,,,,,
,385,OS,Organic,1978,0,6.4,,,-23.6,,,,,,,,,
Santa Barbara Basin,81,OS,Organic,1978,0,7.6,,,-22.0,,,,,,,,,
,91a,OS,Organic,1978,0,7.4,,,-21.6,,,,,,,,,
,331,OS,Organic,1978,0,9.4,,,-20.6,,,,,,,,,
,381,OS,Organic,1978,0,8.2,,,-21.8,,,,,,,,,
,530,OS,Organic,1978,0,8.5,,,-21.7,,,,,,,,,
,Water,OS,Organic,1978,0,4.2,,,-21.7,,,,,,,,,
,770,OS,Organic,1978,0,5.5,,,-23.4,,,,,,,,,
,965,OS,Organic,1978,0,5.7,,,-22.8,,,,,,,,,
,1,OS,Kerogen,1978,0,7.1,,,-22.3,,,,,,,,,
,SB-K,OS,Kerogen,1978,0,6.1,,,-22.1,,,,,,,,,
Tanner Basin,0,OS,Organic,1978,0,7.8,,,-21.4,,,,,,,,,
,Catcher,OS,Organic,1978,0,8.4,,,-21.0,,,,,,,,,
,0,OS,Organic,1978,0,8.1,,,-21.4,,,,,,,,,
,50,OS,Organic,1978,0,5.5,,,-21.7,,,,,,,,,
,80,OS,Organic,1978,0,8.3,,,-21.2,,,,,,,,,
,IIIA,OS,Kerogen,1978,0,9.9,,,-21.4,,,,,,,,,
,Basin,OS,Kerogen,1978,0,5.7,,,-21.9,,,,,,,,,
,2,OS,Kerogen,1978,0,6.0,,,-22.3,,,,,,,,,
San Pedro Shelf,Outfall,OS,Organic,1978,0,3.2,,,-24.5,,,,,,,,,
,3b,OS,Organic,1978,0,5.9,,,-22.0,,,,,,,,,
,91a,OS,Organic,1978,0,5.9,,,-22.0,,,,,,,,,
,5D2,OS,Kerogen,1978,0,3.8,,,-23.4,,,,,,,,,
,1D2,OS,Kerogen,1978,0,6.8,,,-22.2,,,,,,,,,
Bandaras Bay Mexico,1,OS,Kerogen,1978,0,4.0,,,-24.6,,,,,,,,,
,A2,OS,Kerogen,1978,0,2.8,,,-24.2,,,,,,,,,
,B2,OS,Kerogen,1978,0,3.4,,,-24.2,,,,,,,,,
,A3,OS,Kerogen,1978,0,4.2,,,-24.4,,,,,,,,,
,B3,OS,Kerogen,1978,0,3.3,,,-24.3,,,,,,,,,
,B2,OS,Kerogen,1978,0,2.4,,,-24.8,,,,,,,,,
,d,OS,Kerogen,1978,0,2.4,,,-25.2,,,,,,,,,
Black Sea,1,OS,Anoxic,1978,0,4.6,,,-24.7,,,,,,,,,
,2,OS,Anoxic,1978,0,4.1,,,-25.2,,,,,,,,,
,Trance,OS,Anoxic,1978,0,2.8,,,-21.0,,,,,,,,,
,Walvis Bay,OS,Anoxic,1978,0,9.2,,,-20.0,,,,,,,,,
Peters_et_al_1978,Eel,CS,Organic,1978,0,2.9,,,-25.7,,,,,,,,,
Rivers,Kern,CS,Organic,1978,0,5.3,,,-25.6,,,,,,,,,
,Kern,CS,Kerogen,1978,0,2.9,,,-24.4,,,,,,,,,
,Klamath,CS,Organic,1978,0,6.9,,,-24.9,,,,,,,,,
,Klamath,CS,Kerogen,1978,0,0.6,,,-24.4,,,,,,,,,
,Redwood,CS,Organic,1978,0,5.4,,,-24.9,,,,,,,,,
,Redwood,CS,Kerogen,1978,0,0.3,,,-24.0,,,,,,,,,
,San Joaquin,CS,Organic,1978,0,6.4,,,-25.7,,,,,,,,,
,San Joaquin,CS,Organic,1978,0,5.6,,,-26.9,,,,,,,,,
,Staten muck,CS,Organic,1978,0,2.5,,,-26.6,,,,,,,,,
Lake,Duck Lake,CS,Organic,1978,0,4.1,,,-23.5,,,,,,,,,
,Duck Lake,CS,Kerogen,1978,0,4.9,,,-24.1,,,,,,,,,
,Laguna Mormona,CS,Kerogen,1978,0,3.0,,,-15.0,,,,,,,,,
Sullivan_et_al_1979,32A,CS,Gravel,1979,0.0001,,,73,,,,,,,,,,
Sedimentary rocks from,32 B,CS,Mudstone,1979,0.001,,,4832,,,,,,,,,,
San Joaquin Valley,34 A ,CS,S_and_stone,1979,0.002,,,178,,,,,,,,,,
,34 B,CS,Mudstone,1979,0.003,,,113,,,,,,,,,,
,81,CS,Mudstone,1979,0.004,,,1402,,,,,,,,,,
,17A,OS,S_and_stone,1979,0.005,,,119,,,,,,,,,,
,17B,OS,S_and_stone,1979,0.006,,,250,,,,,,,,,,
,17C,OS,S_and_stone,1979,0.007,,,124,,,,,,,,,,
,17D,OS,S_and_stone,1979,0.008,,,172,,,,,,,,,,
,18A,OS,Siltstone,1979,0.009,,,48,,,,,,,,,,
,19A,OS,S_and_stone,1979,0.01,,,33,,,,,,,,,,
,20A,OS,Shale,1979,0.011,,,3315,,,,,,,,,,
,20B,OS,S_and_stone,1979,0.012,,,1573,,,,,,,,,,
,21,OS,Conglomerate,1979,0.013,,,332,,,,,,,,,,
,80A,OS,Shale,1979,0.014,,,565,,,,,,,,,,
,80B,OS,Shale,1979,0.015,,,897,,,,,,,,,,
,23,OS,Shale,1979,0.016,,,446,,,,,,,,,,
,25,OS,Shale,1979,0.017,,,2210,,,,,,,,,,
,26A,OS,Shale,1979,0.018,,,811,,,,,,,,,,
,26B,OS,Shale,1979,0.019,,,899,,,,,,,,,,
,77B,OS,Shale,1979,0.02,,,647,,,,,,,,,,
,1A,OS,Siltstone,1979,0.021,,,1266,,,,,,,,,,
,32 B,OS,S_and_stone,1979,0.022,,,261,,,,,,,,,,
,5A,OS,S_and_stone,1979,0.023,,,336,,,,,,,,,,
,5B,OS,Shale,1979,0.024,,,330,,,,,,,,,,
,5C,OS,Wacke,1979,0.025,,,199,,,,,,,,,,
,7A,OS,S_and_stone,1979,0.026,,,268,,,,,,,,,,
,9B,OS,Shale,1979,0.027,,,1275,,,,,,,,,,
,9C,OS,S_and_stone,1979,0.028,,,998,,,,,,,,,,
,16,OS,Shale,1979,0.029,,,541,,,,,,,,,,
,75A,OS,Shale,1979,0.03,,,594,,,,,,,,,,
,75C,OS,Shale,1979,0.031,,,605,,,,,,,,,,
,76A,OS,Shale,1979,0.032,,,664,,,,,,,,,,
,76B,OS,Shale,1979,0.033,,,647,,,,,,,,,,
,12A,OS,Shale,1979,0.034,,,495,,,,,,,,,,
,12B,OS,S_and_stone,1979,0.035,,,311,,,,,,,,,,
,12C,OS,Shale,1979,0.036,,,1462,,,,,,,,,,
,13,OS,Shale,1979,0.037,,,394,,,,,,,,,,
,15,OS,Shale,1979,0.038,,,312,,,,,,,,,,
,72A,OS,Mudstone,1979,0.039,,,1147,,,,,,,,,,
,72B,OS,Shale,1979,0.04,,,476,,,,,,,,,,
,72C,OS,Shale,1979,0.041,,,558,,,,,,,,,,
,48,OS,Marl,1979,0.042,,,140,,,,,,,,,,
,50,OS,Marl,1979,0.043,,,86,,,,,,,,,,
,71,OS,S_and_stone,1979,0.044,,,56,,,,,,,,,,
,39,OS,S_and_stone,1979,0.045,,,208,,,,,,,,,,
,41,OS,S_and_stone,1979,0.046,,,1974,,,,,,,,,,
,43,OS,S_and_stone,1979,0.047,,,158,,,,,,,,,,
,44A,OS,Shale,1979,0.048,,,178,,,,,,,,,,
,44B,OS,S_and_stone,1979,0.049,,,259,,,,,,,,,,
,46A,OS,S_and_stone,1979,0.05,,,259,,,,,,,,,,
,46B,OS,Shale,1979,0.051,,,778,,,,,,,,,,
,46C,OS,Shale,1979,0.052,,,229,,,,,,,,,,
,47,OS,S_and_stone,1979,0.053,,,221,,,,,,,,,,
,51,OS,S_and_stone,1979,0.054,,,122,,,,,,,,,,
,54,OS,S_and_stone,1979,0.055,,,245,,,,,,,,,,
,56,OS,Conglomerate,1979,0.056,,,191,,,,,,,,,,
,60,OS,Shale,1979,0.057,,,222,,,,,,,,,,
,63,OS,Shale,1979,0.058,,,284,,,,,,,,,,
,66A,OS,S_and_stone,1979,0.059,,,339,,,,,,,,,,
,66B,OS,Shale,1979,0.06,,,956,,,,,,,,,,
Itihara_and_Honma_1979,1,MOS,Schist,1979,0.095,,,269,,,,,,,,,,
NH4 from Metasediments and,2,MOS,Gneiss,1979,0.095,,,192,,,,,,,,,,
granites in Japan,3,MOS,Gneiss,1979,0.095,,,268,,,,,,,,,,
,4,MOS,Gneiss,1979,0.095,,,122,,,,,,,,,,
,5,MOS,Gneiss,1979,0.095,,,232,,,,,,,,,,
,6,MOS,Amphibolite,1979,0.095,,,53,,,,,,,,,,
,7,MOS,Migmatite,1979,0.095,,,304,,,,,,,,,,
,8,MOS,Migmatite,1979,0.095,,,388,,,,,,,,,,
,9,MOS,Migmatite,1979,0.095,,,415,,,,,,,,,,
,10,CL,Granite,1979,0.095,,,18,,,,,,,,,,
,11,CL,Granite,1979,0.095,,,116,,,,,,,,,,
,12,CL,Granodiorite,1979,0.095,,,37,,,,,,,,,,
,13,CL,Granodiorite,1979,0.095,,,60,,,,,,,,,,
,14,CL,Granodiorite,1979,0.095,,,66,,,,,,,,,,
,15,CL,Granodiorite,1979,0.095,,,64,,,,,,,,,,
,16,CL,Granodiorite,1979,0.095,,,19,,,,,,,,,,
,17,CL,Granodiorite,1979,0.095,,,41,,,,,,,,,,
,18,CL,Granite,1979,0.095,,,74,,,,,,,,,,
,19,CL,Granodiorite,1979,0.095,,,23,,,,,,,,,,
,20,CL,Granite,1979,0.095,,,12,,,,,,,,,,
,21,CL,Granite,1979,0.095,,,16,,,,,,,,,,
,22,CL,Granite,1979,0.095,,,52,,,,,,,,,,
,23,CL,Granite,1979,0.095,,,41,,,,,,,,,,
,24,CL,Granite,1979,0.095,,,19,,,,,,,,,,
,25,CL,Granodiorite,1979,0.095,,,18,,,,,,,,,,
,26,CL,Granite,1979,0.095,,,23,,,,,,,,,,
,27,CL,Granite,1979,0.095,,,8,,,,,,,,,,
,28,CL,Granite,1979,0.095,,,16,,,,,,,,,,
,29,CL,Granite,1979,0.095,,,20,,,,,,,,,,
,30,CL,Granite,1979,0.095,,,41,,,,,,,,,,
,31,CL,Granodiorite,1979,0.095,,,30,,,,,,,,,,
,32,CL,Granite,1979,0.095,,,4,,,,,,,,,,
,33,CL,Granite,1979,0.095,,,4,,,,,,,,,,
,34,CL,Granodiorite,1979,0.095,,,7,,,,,,,,,,
Stiehl_and_Lehmann_1980,1,ACS,Organic,1980,,6.3,,9200,,,,,,,,,,
,2,ACS,Organic,1980,,5.0,,13500,,,,,,,,,,
,3,ACS,Organic,1980,,5.3,,10000,,,,,,,,,,
,4,ACS,Organic,1980,,5.1,,12200,,,,,,,,,,
,5,ACS,Organic,1980,,3.7,,14400,,,,,,,,,,
,6,ACS,Organic,1980,,3.5,,14200,,,,,,,,,,
,7,ACS,Organic,1980,,4.2,,11600,,,,,,,,,,
,8,ACS,Organic,1980,,4.6,,80000,,,,,,,,,,
,9,ACS,Organic,1980,,6.0,,8000,,,,,,,,,,
,10,ACS,Organic,1980,,4.8,,15100,,,,,,,,,,
,11,ACS,Organic,1980,,5.0,,14400,,,,,,,,,,
,12,ACS,Organic,1980,,7.0,,5800,,,,,,,,,,
,13,ACS,Organic,1980,,4.2,,2200,,,,,,,,,,
,14,ACS,Organic,1980,,5.3,,8000,,,,,,,,,,
,15,ACS,Organic,1980,,4.9,,4000,,,,,,,,,,
,16,ACS,Organic,1980,,5.5,,500,,,,,,,,,,
,17,ACS,Organic,1980,,6.9,,1300,,,,,,,,,,
,18,ACS,Organic,1980,,10.7,,1000,,,,,,,,,,
Hayes_et_al_1983,BURRA GROUP,AOS,Kerogen,1983,0.8,5.1,,,,,,,,,,,,
Average of various Precambrian,Bitter Springs Fm,AOS,Kerogen,1983,0.9,7.4,,,,,,,,,,,,
sedimentary rocks,Roper group,AOS,Kerogen,1983,1.4,3.4,,,,,,,,,,,,
,Bungle Bungle Dolomite,AOS,Kerogen,1983,1.6,7.8,,,,,,,,,,,,
,Earaheedy Gp.,AOS,Kerogen,1983,1.8,6.2,,,,,,,,,,,,
,Wyloo Gp.,AOS,Kerogen,1983,2,3.6,,,,,,,,,,,,
,Gunflint Fm,AOS,Kerogen,1983,2,7.2,,,,,,,,,,,,
,Belcher Gp.,AOS,Kerogen,1983,2.1,4.4,,,,,,,,,,,,
,Hamersly Gp. ,AOS,Kerogen,1983,2.5,3.3,,,,,,,,,,,,
,Gorge Creek Gp.,AOS,Kerogen,1983,3.4,2.3,,,,,,,,,,,,
,Swazil_and_ Sequence,AOS,Kerogen,1983,3.5,3.1,,,,,,,,,,,,
Sakai_et_al_1984,Cayman,OL,Basalt,1984,0.01,0.6,,0.9,,,,0.28,,,,,,
,FAMOUS,OL,Basalt,1984,0.01,0.8,,1.4,,,,0.07,,,,,,
,Galapagos,OL,Basalt,1984,0.01,,,0.3,,,,0.08,,,,,,
,Galapagos,OL,Basalt,1984,0.01,,,2.8,,,,0.08,,,,,,
,Kilauea,OL,Basalt,1984,0.01,-0.4,,1.1,,,,0.16,,,,,,
,Juan de Fuca,OL,Basalt,1984,0.01,,,2.3,,,,0.29,,,,,,
,Juan de Fuca,OL,Basalt,1984,0.01,-0.1,,0.9,,,,0.19,,,,,,
Itihara_and_Suwa_1985,1_1,CL,Granite,1985,1.85,,,6,,,,,,,,,,
Granites and metamorphic ,1_2,CL,Granite,1985,1.85,,,2,,,,,,,,,,
rocks from Finland. Biotites,1_4,CL,Granite,1985,1.85,,,8,,,,,,,,,,
measured but I present whole rock ,5_1,CL,Granite,1985,1.85,,,4,,,,,,,,,,
values based on NH4 ratios,5_3A,CL,Tonalite,1985,1.85,,,13,,,,,,,,,,
given in Itihara and Honma 1981,6_6,CL,Granite,1985,1.85,,,6,,,,,,,,,,
,6_7,CL,Granite,1985,1.85,,,5,,,,,,,,,,
,6_8,CL,Gabbro,1985,1.85,,,1,,,,,,,,,,
,6_9,CL,Granite,1985,1.85,,,5,,,,,,,,,,
,6_10,CL,Granodiorite,1985,1.85,,,2,,,,,,,,,,
,7_3B,CL,Granodiorite,1985,1.85,,,28,,,,,,,,,,
,7_7,CL,Schist,1985,2,,,3,,,,,,,,,,
,3_2,MOS,Schist,1985,2,,,257,,,,,,,,,,
,3_3,MOS,Schist,1985,2,,,169,,,,,,,,,,
,3_4,MOS,Gneiss,1985,2,,,536,,,,,,,,,,
,4_4,MOS,Schist,1985,2,,,248,,,,,,,,,,
,4_5,MOS,Gneiss,1985,2,,,204,,,,,,,,,,
,4_6,MOS,Gneiss,1985,2,,,48,,,,,,,,,,
,4_7,MOS,Gneiss,1985,2,,,63,,,,,,,,,,
,4_8,MOS,Gneiss,1985,2,,,12,,,,,,,,,,
,5_3B,MOS,Gneiss,1985,2,,,3,,,,,,,,,,
,7_1,MOS,Schist,1985,2,,,155,,,,,,,,,,
,7_3A,MOS,Schist,1985,2,,,87,,,,,,,,,,
,7_4,MOS,Gneiss,1985,2,,,61,,,,,,,,,,
,7_5,MOS,Schist,1985,2,,,582,,,,,,,,,,
,9_6,MOS,Gneiss,1985,2,,,12,,,,,,,,,,
,2_1a,MOS,Schist,1985,2,,,3,,,,,,,,,,
,2_1b,MOS,Schist,1985,2,,,6,,,,,,,,,,
,4_1,MOS,Gneiss,1985,2,,,4,,,,,,,,,,
Gibson_et_al_1986,Isua,MOS,Chert,1986,3.8,1.8,,,-11.0,,,,,,,,,
Cherts measured by step heating,Warrawoona,MOS,Chert,1986,3.5,-0.5,,,-10.0,,,,,,,,,
between 700-900 deg C. ,Barberton,MOS,Chert,1986,3.2,1.0,,,,,,,,,,,,
Reported data read from graph,Manjeri,MOS,Chert,1986,2.6,2.0,,,-11.0,,,,,,,,,
,Hamersley,MOS,Chert,1986,2.5,,,,-9.0,,,,,,,,,
,Beck Spring,MOS,Chert,1986,1.3,0.5,,,,,,,,,,,,
,Rhynie,MOS,Chert,1986,0.4,0.5,,,,,,,,,,,,
,Magadi,MOS,Chert,1986,0.2,,,,,,,,,,,,,
Rigby_and_Batts_1986,Loy Yang,ACS,Coal,1986,0.02,0.5,,5000,,,,,,,,,,
Coals and oil shales from,Morwell,ACS,Coal,1986,0.02,0.8,,5700,,,,,,,,,,
Australia,Yallourn,ACS,Coal,1986,0.01,1.9,,4000,,,,,,,,,,
,Leigh Creek,ACS,Coal,1986,0.185,0.5,,8000,,,,,,,,,,
,Lake Phillipson,ACS,Coal,1986,0.26,3.7,,15500,,,,,,,,,,
,Millmerran,ACS,Coal,1986,0.316,1.6,,10000,,,,,,,,,,
,Wonthaggi,ACS,Coal,1986,0.12,1.8,,13200,,,,,,,,,,
,Bluff,ACS,Coal,1986,0.19,2.3,,10000,,,,,,,,,,
,Lagoon,ACS,Coal,1986,0.19,3.1,,10000,,,,,,,,,,
,Styx,ACS,Coal,1986,0.1,1.0,,12000,,,,,,,,,,
,Liddell,ACS,Coal,1986,0.26,2.5,,18600,,,,,,,,,,
,Portl_and_,ACS,Coal,1986,0.1,1.2,,15000,,,,,,,,,,
,Nymboida,ACS,Coal,1986,0.19,0.3,,9000,,,,,,,,,,
,Collinsville,ACS,Coal,1986,0.24,1.7,,11000,,,,,,,,,,
,Wongawilli,ACS,Coal,1986,0.24,1.6,,17800,,,,,,,,,,
,Excel,ACS,Coal,1986,0.24,1.0,,20300,,,,,,,,,,
,Stockton,ACS,Coal,1986,0.05,1.3,,11400,,,,,,,,,,
,Beaver Lake,ACS,Coal,1986,0.24,3.0,,17000,,,,,,,,,,
,Tasmanite,ACS,Oil Shale,1986,0.27,12.7,,5800,,,,,,,,,,
,Mount Marangaroo,ACS,Oil Shale,1986,0.27,5.4,,3800,,,,,,,,,,
,Glen Davis,ACS,Oil Shale,1986,0.27,4.2,,5600,,,,,,,,,,
,Rundle,ACS,Oil Shale,1986,0.01,3.0,,2100,,,,,,,,,,
,Julia Creek,ACS,Oil Shale,1986,0.1,-0.7,,4700,,,,,,,,,,
,Bedourie-1,ACS,Oil Shale,1986,0.1,-0.5,,2200,,,,,,,,,,
,Tambo-31,ACS,Oil Shale,1986,0.1,1.7,,4300,,,,,,,,,,
,Springvale-9,ACS,Oil Shale,1986,0.1,-2.3,,5200,,,,,,,,,,
,Mayneside-1,ACS,Oil Shale,1986,0.1,-2.5,,3800,,,,,,,,,,
,Nagoorin,ACS,Oil Shale,1986,0.01,2.7,,13800,,,,,,,,,,
,Condor,ACS,Oil Shale,1986,0.01,2.2,,18900,,,,,,,,,,
,Condor,ACS,Oil Shale,1986,0.01,-0.5,,14900,,,,,,,,,,
Duit_et_al_1986,Zone 1,MOS,Schist,1986,0.3,,,800,,,,,,,,,,
Mica data from Europe,Zone 2,MOS,Schist,1986,0.3,,,300,,,,,,,,,,
also some calculated whole ,Zone 3,MOS,Gneiss,1986,0.3,,,100,,,,,,,,,,
rock data. Zones are ,Zone 4,MOS,Gneiss,1986,0.3,,,100,,,,,,,,,,
calculated,Zone 5,MOS,Gneiss,1986,0.3,,,100,,,,,,,,,,
,23,MOS,Biotite,1986,0.3,,,1060,,,,,360,,,,,
,25,MOS,Muscovite,1986,0.3,,,580,,,,,,,,,,
,32 ,MOS,Biotite,1986,0.3,,,300,,,,,,,,,,
,46A,MOS,Biotite,1986,0.3,,,745,,,,,,,,,,
,71,MOS,Biotite,1986,0.3,,,130,,,,,455,,,,,
,106,MOS,Biotite,1986,0.3,,,320,,,,,,,,,,
,107,MOS,Biotite,1986,0.3,,,60,,,,,,,,,,
,118,MOS,Biotite,1986,0.3,,,380,,,,,310,,,,,
,118,MOS,Muscovite,1986,0.3,,,170,,,,,285,,,,,
,119,MOS,Biotite,1986,0.3,,,255,,,,,,,,,,
,119,MOS,Muscovite,1986,0.3,,,150,,,,,,,,,,
,121,MOS,Biotite,1986,0.3,,,280,,,,,550,,,,,
,121,MOS,Muscovite,1986,0.3,,,120,,,,,,,,,,
,123,MOS,Biotite,1986,0.3,,,470,,,,,,,,,,
,126A,MOS,Biotite,1986,0.3,,,635,,,,,,,,,,
,126A,MOS,Muscovite,1986,0.3,,,30,,,,,,,,,,
,126B,MOS,Biotite,1986,0.3,,,680,,,,,430,,,,,
,127,MOS,Biotite,1986,0.3,,,1490,,,,,625,,,,,
,129B,MOS,Biotite,1986,0.3,,,510,,,,,970,,,,,
,129B,MOS,Muscovite,1986,0.3,,,190,,,,,390,,,,,
,136,MOS,Biotite,1986,0.3,,,1330,,,,,,,,,,
,136,MOS,Muscovite,1986,0.3,,,410,,,,,,,,,,
,146,MOS,Biotite,1986,0.3,,,1540,,,,,,,,,,
,149,MOS,Biotite,1986,0.3,,,250,,,,,,,,,,
,149,MOS,Muscovite,1986,0.3,,,80,,,,,,,,,,
,153,MOS,Biotite,1986,0.3,,,340,,,,,,,,,,
,153,MOS,Muscovite,1986,0.3,,,115,,,,,220,,,,,
,154,MOS,Biotite,1986,0.3,,,240,,,,,,,,,,
,156,MOS,Biotite,1986,0.3,,,300,,,,,,,,,,
,160,MOS,Biotite,1986,0.3,,,680,,,,,560,,,,,
,161,MOS,Biotite,1986,0.3,,,280,,,,,390,,,,,
,161,MOS,Muscovite,1986,0.3,,,75,,,,,380,,,,,
,162,MOS,Biotite,1986,0.3,,,860,,,,,520,,,,,
,162,MOS,Muscovite,1986,0.3,,,80,,,,,250,,,,,
,164,MOS,Biotite,1986,0.3,,,100,,,,,,,,,,
,164,MOS,Muscovite,1986,0.3,,,110,,,,,250,,,,,
,165,MOS,Biotite,1986,0.3,,,215,,,,,,,,,,
,165,MOS,Muscovite,1986,0.3,,,530,,,,,,,,,,
,169A,MOS,Biotite,1986,0.3,,,1880,,,,,,,,,,
,169B,MOS,Biotite,1986,0.3,,,1360,,,,,480,,,,,
,169B,MOS,Muscovite,1986,0.3,,,530,,,,,,,,,,
,170A,MOS,Biotite,1986,0.3,,,1280,,,,,,,,,,
,170A,MOS,Muscovite,1986,0.3,,,320,,,,,,,,,,
,170B,MOS,Biotite,1986,0.3,,,250,,,,,,,,,,
,172,MOS,Biotite,1986,0.3,,,250,,,,,,,,,,
,177B,MOS,Biotite,1986,0.3,,,840,,,,,320,,,,,
,177B,MOS,Muscovite,1986,0.3,,,270,,,,,,,,,,
,177C,MOS,Muscovite,1986,0.3,,,260,,,,,,,,,,
,177D,MOS,Muscovite,1986,0.3,,,360,,,,,,,,,,
,178B,MOS,Biotite,1986,0.3,,,430,,,,,,,,,,
,178B,MOS,Muscovite,1986,0.3,,,390,,,,,,,,,,
,178C,MOS,Muscovite,1986,0.3,,,80,,,,,,,,,,
,179,MOS,Biotite,1986,0.3,,,715,,,,,,,,,,
,180,MOS,Biotite,1986,0.3,,,240,,,,,,,,,,
,181A,MOS,Biotite,1986,0.3,,,1060,,,,,,,,,,
,181A,MOS,Muscovite,1986,0.3,,,370,,,,,,,,,,
,181B,MOS,Biotite,1986,0.3,,,1100,,,,,,,,,,
,181B,MOS,Muscovite,1986,0.3,,,400,,,,,,,,,,
,182A,MOS,Muscovite,1986,0.3,,,570,,,,,,,,,,
,182B,MOS,Biotite,1986,0.3,,,1370,,,,,,,,,,
,182B,MOS,Muscovite,1986,0.3,,,470,,,,,,,,,,
,183A,MOS,Muscovite,1986,0.3,,,370,,,,,,,,,,
,183B,MOS,Biotite,1986,0.3,,,1330,,,,,315,,,,,
,183B,MOS,Muscovite,1986,0.3,,,310,,,,,,,,,,
,186,MOS,Biotite,1986,0.3,,,180,,,,,,,,,,
,188A,MOS,Biotite,1986,0.3,,,720,,,,,,,,,,
,188B,MOS,Muscovite,1986,0.3,,,1140,,,,,,,,,,
,190,MOS,Biotite,1986,0.3,,,340,,,,,690,,,,,
,191,MOS,Biotite,1986,0.3,,,150,,,,,380,,,,,
,192,MOS,Biotite,1986,0.3,,,500,,,,,450,,,,,
,193,MOS,Biotite,1986,0.3,,,260,,,,,,,,,,
,194,MOS,Muscovite,1986,0.3,,,330,,,,,,,,,,
,196,MOS,Biotite,1986,0.3,,,1450,,,,,,,,,,
,196B,MOS,Biotite,1986,0.3,,,1145,,,,,700,,,,,
,197,MOS,Biotite,1986,0.3,,,620,,,,,,,,,,
,197,MOS,Muscovite,1986,0.3,,,150,,,,,1130,,,,,
,198,MOS,Biotite,1986,0.3,,,300,,,,,,,,,,
,198,MOS,Muscovite,1986,0.3,,,130,,,,,400,,,,,
,200,MOS,Biotite,1986,0.3,,,540,,,,,,,,,,
,200,MOS,Muscovite,1986,0.3,,,200,,,,,,,,,,
,201,MOS,Biotite,1986,0.3,,,90,,,,,810,,,,,
,201,MOS,Muscovite,1986,0.3,,,30,,,,,390,,,,,
,202,MOS,Biotite,1986,0.3,,,160,,,,,555,,,,,
,202,MOS,Muscovite,1986,0.3,,,50,,,,,380,,,,,
,205,MOS,Biotite,1986,0.3,,,410,,,,,390,,,,,
,205,MOS,Muscovite,1986,0.3,,,130,,,,,420,,,,,
,206,MOS,Biotite,1986,0.3,,,450,,,,,,,,,,
Itihara_et_al_1986,1,MOS,Shale,1986,2.6,,,61,,,,,,,,,,
,2,MOS,Shale,1986,2.6,,,54,,,,,,,,,,
,3,MOS,Shale,1986,2.6,,,25,,,,,,,,,,
Haendel_et_al_1986,1,MOS,Phyllite,1986,0.23,5.4,,439,,,,,,,,,,
Ezbergite metasedimentss in Alps,2,MOS,Phyllite,1986,0.23,5.9,,397,,,,,,,,,,
Average of different metamorphic rock grades,3,MOS,Phyllite,1986,0.23,6.8,,245,,,,,,,,,,
,17,MOS,Phyllite,1986,0.23,5.1,,620,,,,,,,,,,
,18a,MOS,Phyllite,1986,0.23,7.8,,550,,,,,,,,,,
,19,MOS,Phyllite,1986,0.23,3.3,,650,,,,,,,,,,
,20,MOS,Phyllite,1986,0.23,3.8,,550,,,,,,,,,,
,74,MOS,Phyllite,1986,0.23,5.6,,571,,,,,,,,,,
,75,MOS,Phyllite,1986,0.23,6.6,,464,,,,,,,,,,
,75b,MOS,Phyllite,1986,0.23,6.5,,223,,,,,,,,,,
,75c,MOS,Phyllite,1986,0.23,4.4,,513,,,,,,,,,,
,a75,MOS,Phyllite,1986,0.23,3.6,,640,,,,,,,,,,
,a78,MOS,Phyllite,1986,0.23,3.2,,550,,,,,,,,,,
,91a,MOS,Phyllite,1986,0.23,5.4,,250,,,,,,,,,,
,11,MOS,Schist,1986,0.23,7.1,,304,,,,,,,,,,
,33,MOS,Schist,1986,0.23,3.4,,261,,,,,,,,,,
,34,MOS,Schist,1986,0.23,9.6,,190,,,,,,,,,,
,35,MOS,Schist,1986,0.23,6.3,,502,,,,,,,,,,
,36,MOS,Schist,1986,0.23,9.8,,214,,,,,,,,,,
,a64,MOS,Schist,1986,0.23,5.3,,188,,,,,,,,,,
,99,MOS,Schist,1986,0.23,10.8,,234,,,,,,,,,,
,101,MOS,Schist,1986,0.23,8.7,,221,,,,,,,,,,
,107b,MOS,Schist,1986,0.23,7.7,,187,,,,,,,,,,
,2203,MOS,Schist,1986,0.23,9.2,,115,,,,,,,,,,
,121,MOS,Schist,1986,0.23,15.0,,95,,,,,,,,,,
,107b,MOS,Gneiss,1986,0.23,15.1,,35,,,,,,,,,,
,2,MOS,Gneiss,1986,0.23,7.7,,59,,,,,,,,,,
,3b,MOS,Gneiss,1986,0.23,6.7,,180,,,,,,,,,,
,8,MOS,Gneiss,1986,0.23,6.9,,62,,,,,,,,,,
,91a,MOS,Gneiss,1986,0.23,7.6,,63,,,,,,,,,,
,82,MOS,Gneiss,1986,0.23,17.0,,40,,,,,,,,,,
,83,MOS,Gneiss,1986,0.23,6.8,,40,,,,,,,,,,
,84,MOS,Gneiss,1986,0.23,7.9,,42,,,,,,,,,,
,85,MOS,Gneiss,1986,0.23,2.5,,339,,,,,,,,,,
,86,MOS,Gneiss,1986,0.23,11.8,,82,,,,,,,,,,
,87,MOS,Gneiss,1986,0.23,6.2,,14,,,,,,,,,,
,88,MOS,Gneiss,1986,0.23,5.1,,40,,,,,,,,,,
,89,MOS,Gneiss,1986,0.23,4.1,,104,,,,,,,,,,
,90,MOS,Gneiss,1986,0.23,5.6,,48,,,,,,,,,,
,97,MOS,Gneiss,1986,0.23,7.6,,78,,,,,,,,,,
,98,MOS,Gneiss,1986,0.23,9.0,,52,,,,,,,,,,
,106,MOS,Gneiss,1986,0.23,9.9,,100,,,,,,,,,,
,122,MOS,Gneiss,1986,0.23,12.7,,25,,,,,,,,,,
Rau_et_al_1987,Marlstone,AOS,Marlstone,1987,0.1,-2.7,,1000,-27.3,,,,,,,,,
Cretaceous marine sediments,Marlstone,AOS,Marlstone,1987,0.1,2.3,,1000,-27.4,,,,,,,,,
from the Atlantic Ocean,Limestone,AOS,Limestone,1987,0.1,1.5,,100,-26.9,,,,,,,,,
,Limestone,AOS,Limestone,1987,0.1,5.6,,100,-26.9,,,,,,,,,
Exley_et_al_1987 ,Atlantic/Pacific,OL,MORB,1987,0.01,5.0,,0.3,,,,,,,,,,
Basalt glasses,Atlantic/Pacific,OL,MORB,1987,0.01,7.0,,0.3,,,,,,,,,,
,Atlantic/Pacific,OL,MORB,1987,0.01,9.0,,0.4,,,,,,,,,,
,Atlantic/Pacific,OL,MORB,1987,0.01,7.0,,0.7,,,,,,,,,,
,Atlantic/Pacific,OL,MORB,1987,0.01,7.0,,1.3,,,,,,,,,,
,Atlantic/Pacific,OL,MORB,1987,0.01,6.0,,2.1,,,,,,,,,,
,Indian Ocean,OL,MORB,1987,0.01,-5.0,,0.5,,,,,,,,,,
,Indian Ocean,OL,MORB,1987,0.01,-3.0,,0.3,,,,,,,,,,
,Lohi Seamount,OIB,Basalt,1987,0.01,15.0,,0.2,,,,,,,,,,
,Lohi Seamount,OIB,Basalt,1987,0.01,12.0,,0.5,,,,,,,,,,
,Lohi Seamount,OIB,Basalt,1987,0.01,13.0,,1.1,,,,,,,,,,
,Kilauea,OIB,Basalt,1987,0.01,9.0,,1.3,,,,,,,,,,
,Lau/Fiji,OIB,Basalt,1987,0.01,5.0,,0.5,,,,,,,,,,
,Lau/Fiji,OIB,Basalt,1987,0.01,11.0,,0.5,,,,,,,,,,
,Lau/Fiji,OIB,Basalt,1987,0.01,14.0,,0.3,,,,,,,,,,
Hall_1987,1,CL,Granite,1987,0.4,,,19,,,,,,,,,,
,2,CL,Granite,1987,0.4,,,2,,,,,,,,,,
,3,CL,Granite,1987,0.4,,,6,,,,,,,,,,
,4,CL,Granite,1987,0.4,,,21,,,,,,,,,,
,5,CL,Granite,1987,0.4,,,27,,,,,,,,,,
,6,CL,Granite,1987,0.4,,,6,,,,,,,,,,
,7,CL,Granite,1987,0.4,,,3,,,,,,,,,,
,8,CL,Granite,1987,0.4,,,130,,,,,,,,,,
,9,CL,Granite,1987,0.4,,,,,,,,,,,,,
,10,CL,Granite,1987,0.4,,,16,,,,,,,,,,
,11,CL,Granite,1987,0.4,,,8,,,,,,,,,,
,12,CL,Granite,1987,0.4,,,25,,,,,,,,,,
,13,CL,Granite,1987,0.4,,,6,,,,,,,,,,
,14,CL,Granite,1987,0.4,,,12,,,,,,,,,,
,15,CL,Granite,1987,0.4,,,121,,,,,,,,,,
,16,CL,Granite,1987,0.4,,,113,,,,,,,,,,
,17,CL,Granite,1987,0.4,,,9,,,,,,,,,,
,18,CL,Granite,1987,0.4,,,11,,,,,,,,,,
,19,CL,Granite,1987,0.4,,,46,,,,,,,,,,
,20,CL,Granite,1987,0.4,,,2,,,,,,,,,,
,21,CL,Granite,1987,0.4,,,37,,,,,,,,,,
,22,CL,Granite,1987,0.4,,,71,,,,,,,,,,
,23,CL,Granite,1987,0.4,,,2,,,,,,,,,,
,24,CL,Granite,1987,0.4,,,4,,,,,,,,,,
,25,CL,Granite,1987,0.4,,,3,,,,,,,,,,
,26,CL,Granite,1987,0.4,,,30,,,,,,,,,,
,27,CL,Granite,1987,0.4,,,16,,,,,,,,,,
,28,CL,Granite,1987,0.4,,,6,,,,,,,,,,
,29,CL,Granite,1987,0.4,,,3,,,,,,,,,,
,30,CL,Granite,1987,0.4,,,12,,,,,,,,,,
,31,CL,Granite,1987,0.4,,,7,,,,,,,,,,
,32,CL,Granite,1987,0.4,,,4,,,,,,,,,,
,33,CL,Granite,1987,0.4,,,7,,,,,,,,,,
,34,CL,Granite,1987,0.4,,,7,,,,,,,,,,
,35,CL,Granite,1987,0.4,,,100,,,,,,,,,,
Greenfield_1988,Control,CS,S_and_stone,1988,,,,13,,,,,,,,,,
Hall_1988,C7,CL,Granite,1988,,,,139,,,,4.66,,,,,,
,C7,CL,Orthoclase,1988,,,,351,,,,13.51,,,,,,
,C7,CL,Muscovite,1988,,,,271,,,,9.92,,,,,,
,C7,CL,Biotite,1988,,,,494,,,,9.46,,,,,,
,C203,ACL,Granite,1988,,,,264,,,,5.22,,,,,,
,C203,ACL,Orthoclase,1988,,,,700,,,,15.39,,,,,,
,C203,ACL,Muscovite,1988,,,,496,,,,10.40,,,,,,
,C221,ACL,Orthoclase,1988,,,,223,,,,4.39,,,,,,
,C221,ACL,Muscovite,1988,,,,537,,,,10.47,,,,,,
Itihara_and_Tainosho_1989,1,CL,Biotite,1989,1.5,,,19,103.0,,,,,,,,,
,2,CL,Biotite,1989,1.5,,,36,108.0,,,,,,,,,
,3,CL,Biotite,1989,1.5,,,16,117.0,,,,,,,,,
,4,CL,Biotite,1989,1.5,,,30,,,,,,,,,,
,5,MOS,Biotite,1989,1.5,,,80,,,,,,,,,,
,6,MOS,Biotite,1989,2,,,84,,,,,,,,,,
,7,MOS,Biotite,1989,2,,,91,,,,,,,,,,
,8,MOS,Biotite,1989,2,,,16,,,,,,,,,,
,9,MOS,Biotite,1989,2.6,,,10,,,,,,,,,,
,10,MOS,Biotite,1989,2.6,,,6,,,,,,,,,,
,11,MOS,Biotite,1989,2.6,,,26,,,,,,,,,,
,12,MOS,Biotite,1989,2.6,,,12,,,,,,,,,,
,13,MOS,Biotite,1989,2.6,,,18,,,,,,,,,,
,14,MOS,Biotite,1989,2.6,,,12,,,,,,,,,,
Sano_and_Pillinger_1990,Onverwacht,AOS,Chert,1990,3.2,1.5,0.5,13,,,,,,,,6.79E-003,,
"N from chert, shown are average of",Marra Mamba,AOS,Chert,1990,2.5,-0.1,1.0,0.65,,,,,,,,8.88E-004,,
step heating analysis,Frere Formation,AOS,Chert,1990,1.8,1.3,0.4,4,,,,,,,,5.36E-003,,
,Beck Spring,AOS,Chert,1990,1.4,0.8,0.5,5,,,,,,,,9.55E-004,,
,Rhynie,AOS,Chert,1990,0.5,5.6,0.5,16,,,,,,,,4.25E-003,,
,Magadi,AOS,Chert,1990,0.01,9.9,0.5,7,,,,,,,,2.33E-003,,
Cooper_and_Bradley_1990,Eskdale,CL,Granite,1990,0.429,,,16,,,,,,,,,,
,Eskdale,CL,Granodiorite,1990,0.427,,,23,,,,,,,,,,
,Ennerdale,CL,Granite,1990,0.42,,,21,,,,,,,,,,
,Shap,CL,Granite,1990,0.394,,,9,,,,,,,,,,
,Skiddaw,CL,Granite,1990,0.392,,,23,,,,,,,,,,
,Threkeld,CL,Granite,1990,0.438,,,29,,,,,,,,,,
Greenfield_1991,1,CS,Soil,1991,,,,281,,,,,,,,,,
Rocks from Antarctica,2,CS,Soil,1991,,,,477,,,,,,,,,,
,3,MOS,Schist,1991,,,,122,,,,,,,,,,
,4,CS,Soil,1991,,,,706,,,,,,,,,,
,5,MOS,Schist,1991,,,,266,,,,,,,,,,
,6,CS,S_and_stone,1991,,,,17,,,,,,,,,,
,7,CS,S_and_stone,1991,,,,101,,,,,,,,,,
,8,MCS,Quartzite,1991,,,,77,,,,,,,,,,
,9,CS,Siltstone,1991,,,,1424,,,,,,,,,,
,10,CS,Soil,1991,,,,55,,,,,,,,,,
,11,MCS,Quartzite,1991,,,,57,,,,,,,,,,
,12,MCS,Quartzite,1991,,,,23,,,,,,,,,,
,13,CL,Granodiorite,1991,,,,85,,,,,,,,,,
,14,CL,Granite,1991,,,,126,,,,,,,,,,
,15,CL,Basalt,1991,,,,27,,,,,,,,,,
,16,CS,S_and_stone,1991,,,,36,,,,,,,,,,
,17,CL,Granodiorite,1991,,,,51,,,,,,,,,,
,18,CL,Basalt,1991,,,,102,,,,,,,,,,
,19,CL,Scoria,1991,,,,56,,,,,,,,,,
,20,CS,Soil,1991,,,,441,,,,,,,,,,
,21,CS,Soil,1991,,,,2310,,,,,,,,,,
,22,CS,Soil,1991,,,,2100,,,,,,,,,,
,23,CL,Granite,1991,,,,36,,,,,,,,,,
Williams_and_Ferrell_1991,1,AOS,Shale,1991,0.07,,,2000,,,,,,,,,,
Pierre shale Colorado,2,AOS,Shale,1991,0.07,,,2500,,,,,,,,,,
values read from graph,3,AOS,Shale,1991,0.07,,,2600,,,,,,,,,,
,4,AOS,Shale,1991,0.07,,,3000,,,,,,,,,,
,5,AOS,Shale,1991,0.07,,,3100,,,,,,,,,,
,6,AOS,Shale,1991,0.07,,,3200,,,,,,,,,,
,7,AOS,Shale,1991,0.07,,,3300,,,,,,,,,,
,8,AOS,Shale,1991,0.07,,,4000,,,,,,,,,,
,9,AOS,Shale,1991,0.07,,,500,,,,,,,,,,
,10,AOS,Shale,1991,0.07,,,3500,,,,,,,,,,
,11,AOS,Shale,1991,0.07,,,3100,,,,,,,,,,
,12,AOS,Shale,1991,0.07,,,3400,,,,,,,,,,
,13,AOS,Shale,1991,0.07,,,3400,,,,,,,,,,
,14,AOS,Shale,1991,0.07,,,3500,,,,,,,,,,
,15,AOS,Shale,1991,0.07,,,3400,,,,,,,,,,
,16,AOS,Shale,1991,0.07,,,3000,,,,,,,,,,
,17,AOS,Shale,1991,0.07,,,3000,,,,,,,,,,
Hall_et_al_1991,EC2,CL,Granite,1991,,,,24,,,,4.19,,,,,,
,EC3,CL,Granite,1991,,,,21,,,,4.31,,,,,,
,EP6,CL,Granite,1991,,,,11,,,,4.36,,,,,,
,EP7,CL,Granite,1991,,,,14,,,,4.50,,,,,,
,ES2,CL,Granite,1991,,,,3,,,,4.46,,,,,,
,ES3,CL,Granite,1991,,,,13,,,,4.34,,,,,,
,ES4,CL,Granite,1991,,,,12,,,,4.30,,,,,,
,ES5,CL,Granite,1991,,,,15,,,,4.15,,,,,,
,ES8a,CL,Granite,1991,,,,9,,,,3.66,,,,,,
,ES14a,CL,Granite,1991,,,,12,,,,3.06,,,,,,
,ESP3,CL,Granite,1991,,,,,,,,4.10,,,,,,
,ESP4,CL,Granite,1991,,,,8,,,,3.92,,,,,,
,ESP6,CL,Granite,1991,,,,2,,,,4.39,,,,,,
,ESP10a,CL,Granite,1991,,,,2,,,,4.87,,,,,,
,PO22,CL,Granite,1991,,,,27,,,,4.14,,,,,,
,PO2,CL,Granite,1991,,,,9,,,,2.34,,,,,,
,PO36i,CL,Granite,1991,,,,13,,,,3.92,,,,,,
,E12LP,CL,Granite,1991,,,,2,,,,6.31,,,,,,
,E12LA,CL,Granite,1991,,,,2,,,,4.91,,,,,,
,E12SP,CL,Granite,1991,,,,8,,,,5.55,,,,,,
,E12SA,CL,Granite,1991,,,,7,,,,4.63,,,,,,
,ES8b,CL,Granite,1991,,,,14,,,,5.98,,,,,,
,ES14b,CL,Granite,1991,,,,16,,,,5.12,,,,,,
,PO48,CL,Granite,1991,,,,16,,,,4.79,,,,,,
,PO57,CL,Granite,1991,,,,16,,,,4.27,,,,,,
,PO66,CL,Granite,1991,,,,19,,,,4.71,,,,,,
,PO74,CL,Granite,1991,,,,39,,,,4.53,,,,,,
,PO304,CL,Granite,1991,,,,13,,,,4.71,,,,,,
,PO52,CL,Granite,1991,,,,31,,,,5.49,,,,,,
,PO65,CL,Granite,1991,,,,24,,,,6.28,,,,,,
,PO53,CL,Granite,1991,,,,25,,,,4.04,,,,,,
,PO301,CL,Granite,1991,,,,35,,,,4.09,,,,,,
,PO63,CL,Granite,1991,,,,14,,,,4.26,,,,,,
,PO408,CL,Granite,1991,,,,13,,,,4.71,,,,,,
,PO412,CL,Granite,1991,,,,7,,,,4.77,,,,,,
,PO404,CL,Granite,1991,,,,7,,,,6.68,,,,,,
,MV7,CL,Granite,1991,,,,17,,,,5.00,,,,,,
,GAV3,CL,Granite,1991,,,,32,,,,4.76,,,,,,
,GAV2,ACL,Granite,1991,,,,66,,,,5.41,,,,,,
,GAV24,ACL,Granite,1991,,,,47,,,,5.64,,,,,,
,GAV40,ACL,Granite,1991,,,,40,,,,4.98,,,,,,
,GAV100,ACL,Granite,1991,,,,50,,,,6.30,,,,,,
,GAV103,ACL,Granite,1991,,,,100,,,,5.85,,,,,,
,GAV106,ACL,Granite,1991,,,,37,,,,6.60,,,,,,
,S2-700,ACL,Granite,1991,,,,112,,,,10.89,,,,,,
,S2-711,ACL,Granite,1991,,,,100,,,,6.90,,,,,,
,S2-744,ACL,Granite,1991,,,,61,,,,6.69,,,,,,
,S2-761,ACL,Granite,1991,,,,138,,,,7.14,,,,,,
,S2-779,ACL,Granite,1991,,,,59,,,,5.46,,,,,,
,S2-790,ACL,Granite,1991,,,,85,,,,6.77,,,,,,
,D2-807,ACL,Granite,1991,,,,35,,,,5.83,,,,,,
,S2-811,ACL,Granite,1991,,,,44,,,,5.46,,,,,,
,S2-836,ACL,Granite,1991,,,,42,,,,5.69,,,,,,
,S2-838,ACL,Granite,1991,,,,36,,,,4.99,,,,,,
,S2-844,ACL,Granite,1991,,,,44,,,,4.89,,,,,,
,S2-861,ACL,Granite,1991,,,,123,,,,5.41,,,,,,
,D2-896,ACL,Granite,1991,,,,35,,,,4.47,,,,,,
,S2-913,ACL,Granite,1991,,,,30,,,,5.00,,,,,,
,S3-883,ACL,Granite,1991,,,,33,,,,5.34,,,,,,
,S3-833.5,ACL,Granite,1991,,,,121,,,,6.86,,,,,,
,S2-892,ACL,Granite,1991,,,,44,,,,5.31,,,,,,
,S2-901,ACL,Granite,1991,,,,61,,,,6.27,,,,,,
,S3-912,ACL,Granite,1991,,,,34,,,,5.01,,,,,,
,MS1-440,ACL,Granite,1991,,,,282,,,,10.33,,,,,,
,MS1-445,ACL,Granite,1991,,,,25,,,,4.88,,,,,,
,MS1-465,ACL,Granite,1991,,,,28,,,,7.65,,,,,,
,MS1-484,ACL,Granite,1991,,,,38,,,,5.50,,,,,,
,MS1-513,ACL,Granite,1991,,,,51,,,,7.83,,,,,,
Bebout_and_Fogel_1992,LA,MOS,Schist,1992,0.1,2.0,0.1,735,,,,,,,,,,
Catalina Schist complex,LA,MOS,Schist,1992,0.1,1.9,0.1,,,,,,,,,,,
,LA,MOS,Schist,1992,0.1,1.3,,695,,,,,,,,,,
LA = Lawsonite-albite,LA,MOS,Schist,1992,0.1,1.1,0.2,465,,,,,,,,,,
BS=Bluschist,LA,MOS,Schist,1992,0.1,1.0,,410,,,,,,,,,,
GG= Gluacophane Greenshc.,LA,MOS,Schist,1992,0.1,2.0,0.1,540,,,,,,,,,,
EA = Epidote-amphibolite,LA,MOS,Schist,1992,0.1,2.0,,790,,,,,,,,,,
A = amphibolite,LA,MOS,Schist,1992,0.1,1.3,0.1,805,,,,,,,,,,
,LA,MOS,Schist,1992,0.1,2.1,0.1,900,,,,,,,,,,
,LA,MOS,Schist,1992,0.1,2.7,,810,,,,,,,,,,
,LA,MOS,Schist,1992,0.1,2.4,,710,,,,,,,,,,
,LA,MOS,Schist,1992,0.1,2.3,0.1,360,,,,,,,,,,
,LA,MOS,Schist,1992,0.1,2.7,0.1,640,,,,,,,,,,
,LA,MOS,Schist,1992,0.1,1.2,,360,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,3.1,0.1,130,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,3.0,0.0,120,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.4,,200,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.1,0.0,660,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.4,0.3,315,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.5,0.1,710,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.3,0.2,150,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.1,0.2,780,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.2,,1075,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.0,0.1,335,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.3,0.1,540,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.7,0.1,200,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.7,,100,,,,,,,,,,
,BS,MOS,Schist,1992,0.1,2.4,0.2,720,,,,,,,,,,
,GG,MOS,Schist,1992,0.1,3.3,,65,,,,,,,,,,
,GG,MOS,Schist,1992,0.1,2.6,0.2,110,,,,,,,,,,
,GG,MOS,Schist,1992,0.1,3.7,0.1,170,,,,,,,,,,
,GG,MOS,Schist,1992,0.1,4.0,0.0,810,,,,,,,,,,
,GG,MOS,Schist,1992,0.1,1.1,0.1,180,,,,,,,,,,
,EA,MOS,Schist,1992,0.1,5.3,,165,,,,,,,,,,
,EA,MOS,Schist,1992,0.1,4.0,0.1,740,,,,,,,,,,
,EA,MOS,Schist,1992,0.1,4.6,,90,,,,,,,,,,
,EA,MOS,Schist,1992,0.1,4.4,0.1,265,,,,,,,,,,
,EA,MOS,Schist,1992,0.1,3.8,0.1,180,,,,,,,,,,
,EA,MOS,Schist,1992,0.1,3.9,0.0,230,,,,,,,,,,
,EA,MOS,Schist,1992,0.1,4.4,,30,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,3.6,0.2,65,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,3.6,0.5,,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,3.6,0.2,110,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,4.5,0.1,150,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,4.2,0.2,,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,3.6,,1585,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,4.7,0.1,160,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,5.9,0.4,35,,,,,,,,,,
,A ,MOS,Schist,1992,0.1,4.3,,260,,,,,,,,,,
Imbus_et_al_1992,,ACS,Kerogen,1992,1,3.5,,480,-34.1,,,,,,,,,
Mid-Proterozoic,,ACS,Kerogen,1992,1,8.5,,1240,-34.6,,,,,,,,,
lacustrine shale and kerogen,,ACS,Kerogen,1992,1,5.4,,440,-34.7,,,,,,,,,
,,ACS,Kerogen,1992,1,4.4,,420,-34.0,,,,,,,,,
,,ACS,Kerogen,1992,1,3.5,,400,-34.0,,,,,,,,,
,,ACS,Kerogen,1992,1,4.2,,260,-33.3,,,,,,,,,
,,ACS,Kerogen,1992,1,4.4,,460,-33.6,,,,,,,,,
,,ACS,Kerogen,1992,1,3.2,,440,-33.9,,,,,,,,,
,,ACS,Kerogen,1992,1,5.0,,520,-33.4,,,,,,,,,
,,ACS,Kerogen,1992,1,3.1,,480,-32.7,,,,,,,,,
,,ACS,Kerogen,1992,1,3.2,,280,-33.8,,,,,,,,,
,,ACS,Kerogen,1992,1,3.8,,540,-34.1,,,,,,,,,
,,ACS,Kerogen,1992,1,3.9,,1000,-33.6,,,,,,,,,
,,ACS,Kerogen,1992,1,4.8,,910,-33.4,,,,,,,,,
,,ACS,Kerogen,1992,1,2.9,,420,-33.3,,,,,,,,,
,,ACS,Kerogen,1992,1,3.4,,,-33.9,,,,,,,,,
,,ACS,Kerogen,1992,1,3.3,,320,-33.8,,,,,,,,,
,,ACS,Kerogen,1992,1,2.7,,380,-33.2,,,,,,,,,
,,ACS,Kerogen,1992,1,3.2,,440,-33.5,,,,,,,,,
,,ACS,Kerogen,1992,1,3.8,,340,-33.9,,,,,,,,,
,,ACS,Kerogen,1992,1,3.2,,360,-33.6,,,,,,,,,
,,ACS,Kerogen,1992,1,3.3,,340,-33.0,,,,,,,,,
,,ACS,Kerogen,1992,1,3.7,,400,-33.1,,,,,,,,,
,,ACS,Kerogen,1992,1,3.3,,540,-34.1,,,,,,,,,
,,ACS,Kerogen,1992,1,3.8,,440,-33.7,,,,,,,,,
,,ACS,Kerogen,1992,1,3.1,,520,-33.9,,,,,,,,,
Williams_et_al_1992,Wilcox 1,AOS,Mudstone,1992,0.04,,,1600,,,,,,,,,,
Organic rich mudstones,Wilcox 1,AOS,S_and_stone,1992,0.04,,,1900,,,,,,,,,,
from an oil-producing area of Louisiana,Wilcox 2,AOS,Mudstone,1992,0.04,,,1600,,,,,,,,,,
,Wilcox 2,AOS,S_and_stone,1992,0.04,,,2300,,,,,,,,,,
,Wilcox 4,AOS,S_and_stone,1992,0.04,,,3600,,,,,,,,,,
,Midway 1,AOS,Mudstone,1992,0.04,,,1800,,,,,,,,,,
,Midway 2,AOS,S_and_stone,1992,0.04,,,2300,,,,,,,,,,
Boyd_et_al_ 1993,C7-WR,CL,Granite,1993,0.3,9.9,0.5,180,,,,,,,,,,
Granites from southwest England,P477,CL,Granite,1993,0.3,7.0,0.2,8,,,,,,,,,,
,G11,CL,Granite,1993,0.3,10.2,0.2,82,,,,,,,,,,
,P452,CL,Granite,1993,0.3,9.4,0.3,75,,,,,,,,,,
,P453,CL,Granite,1993,0.3,9.8,0.3,77,,,,,,,,,,
,P450,CL,Granite,1993,0.3,5.1,0.3,15,,,,,,,,,,
,P114,CL,Granite,1993,0.3,8.4,0.2,93,,,,,,,,,,
,P517,CL,Granite,1993,0.3,9.1,0.3,109,,,,,,,,,,
,P402,CL,Granite,1993,0.3,8.5,0.3,35,,,,,,,,,,
,P404,CL,Granite,1993,0.3,9.0,0.3,16,,,,,,,,,,
,C203-O,CL,Orthoclase,1993,0.3,10.6,0.6,1047,,,,,,,,,,
,C221-M,CL,Muscovite,1993,0.3,12.3,0.4,625,,,,,,,,,,
,C7-M,CL,Muscovite,1993,0.3,12.2,1.1,370,,,,,,,,,,
,C7-O,CL,Orthoclase,1993,0.3,9.2,0.6,521,,,,,,,,,,
,R20-Bi,CL,Biotite,1993,0.3,15.4,1.2,128,,,,,,,,,,
,R20-Mic,CL,Microcline,1993,0.3,9.2,0.4,9,,,,,,,,,,
,R21-Bi,CL,Biotite,1993,0.3,1.9,0.8,21,,,,,,,,,,
Visser_1993,DV 122,MOS,Gneiss,1993,1,,,250,,,,,,,,,,
,MA 780,MOS,Gneiss,1993,1,,,458,,,,,,,,,,
Chicarelli_et_al_1993,Kerogen,OS,Kerogen,1993,0.239,-0.9,,,,,,,,,,,,
,Organic Extract,OS,Organic,1993,0.239,-4.0,,,,,,,,,,,,
,1,OS,Organic,1993,0.239,-3.3,,,,,,,,,,,,
,2,OS,Organic,1993,0.239,-3.3,,,,,,,,,,,,
,3,OS,Organic,1993,0.239,-3.1,,,,,,,,,,,,
,4,OS,Organic,1993,0.239,-3.0,,,,,,,,,,,,
,5,OS,Organic,1993,0.239,-3.4,,,,,,,,,,,,
,6,OS,Organic,1993,0.239,-3.4,,,,,,,,,,,,
,7,OS,Organic,1993,0.239,-3.2,,,,,,,,,,,,
Marty_1995,ERP 21 981R26,OL,N-MORB,1995,0,,,0.013,,,,,,3321,1.71E-015,5.68171032821438E-012,2.82E+005,85
MORB Glasses,EPR 13 CY82 09 03,OL,N-MORB,1995,0,,,0.003,,,,,,3020,4.47E-016,1.35044701986755E-012,2.10E+005,70
EPR=East Pac Rise,EPR 13 CY82 31 02,OL,N-MORB,1995,0,,,0.003,,,,,,1065,1.36E-015,1.45136150234742E-012,8.01E+004,75
MAR = Mid Atlantic,EPR 13 CL DR01 5V,OL,N-MORB,1995,0,,,0.091,,,,,,4043,5.94E-015,2.40059361860005E-011,5.46E+005,135
N=Normal,EPR 13 CY82 30-b,OL,E-MORB,1995,0,,,0.005,,,,,,1668,1.43E-015,2.38142685851319E-012,1.13E+005,68
E = Enriched,MAR 36 CH31 DR09,OL,T-MORB,1995,0,,,0.018,,,,,,1200,1.07E-014,1.28106666666667E-011,5.86E+004,49
T= Transitional,MAR 36 CH31 DR11,OL,E-MORB,1995,0,,,0.048,,,,,,10828,2.98E-015,3.23029830070188E-011,5.70E+005,53
,MAR 36 CH31 DR10,OL,E-MORB,1995,0,,,0.003,,,,,,532,2.27E-015,1.21227443609022E-012,4.22E+004,79
,MAR 30 CH98 DR11,OL,N-MORB,1995,0,,,0.048,,,,,,1273,1.63E-014,2.07162608012568E-011,1.05E+005,82
,MAR 30 CH98 DR12,OL,N-MORB,1995,0,,,0.054,,,,,,9717,1.91E-015,1.86019141710404E-011,1.01E+006,104
,MAR 30 CH98 DR15,OL,N-MORB,1995,0,,,0.330,,,,,,8756,1.21E-014,1.06012105984468E-010,9.75E+005,111
,MAR 30 CH98 DR17,OL,N-MORB,1995,0,,,0.15,,,,,,2279,3.38E-014,7.70337867485739E-011,1.58E+005,69
,MAR 14 2PiD43,OL,E-MORB,1995,0,,,1.25,,,,,,1641,4.89E-013,8.03489335770872E-010,9.09E+004,55
Williams_et_al_1995,Sparta B,ACS,S_and_stone,1995,0.04,-1.2,0.8,150,,,,,,,,,,
N from Kerogen bitumen ,Sparta B,ACS,S_and_stone,1995,0.04,-1.4,1.1,150,,,,,,,,,,
mudstone and sandstone,Sparta B,ACS,Oil,1995,0.04,11.1,0.3,,,,,,,,,,,
from oil-producing basin,Sparta B,ACS,Bitumen,1995,0.04,3.5,0.2,,,,,,,,,,,
in Louisiana,Sparta B,ACS,Kerogen,1995,0.04,3.4,0.1,,,,,,,,,,,
Averages read from graph,Sparta B,ACS,Mudstone,1995,0.04,2.6,1.9,400,,,,,,,,,,
,Wilcox,ACS,S_and_stone,1995,0.04,0.2,2.4,200,,,,,,,,,,
,Wilcox,ACS,S_and_stone,1995,0.04,3.0,1.2,200,,,,,,,,,,
,Wilcox,ACS,Oil,1995,0.04,5.2,0.4,,,,,,,,,,,
,Wilcox,ACS,Bitumen,1995,0.04,4.4,0.1,,,,,,,,,,,
,Wilcox,ACS,Kerogen,1995,0.04,3.2,0.1,,,,,,,,,,,
,Wilcox,ACS,Mudstone,1995,0.04,3.2,1.2,389,,,,,,,,,,
Hall_et_al_1996,B-136,CL,Ganodiorite,1996,0.3,,,21,,,,2.40,,,,,,
,B-137,CL,Ganodiorite,1996,0.3,,,35,,,,2.82,,,,,,
,B-170,CL,Ganodiorite,1996,0.3,,,210,,,,3.60,,,,,,
,B-176,CL,Ganodiorite,1996,0.3,,,162,,,,4.14,,,,,,
,B-178,CL,Ganodiorite,1996,0.3,,,39,,,,3.73,,,,,,
,B-165,CL,Ganodiorite,1996,0.3,,,243,,,,3.98,,,,,,
,B-2,CL,Granite,1996,0.3,,,83,,,,5.15,,,,,,
,B-511,CL,Granite,1996,0.3,,,74,,,,3.49,,,,,,
,B-B12,CL,Granite,1996,0.3,,,88,,,,4.00,,,,,,
,B-511,CL,Granite,1996,0.3,,,69,,,,4.37,,,,,,
,B-116,CL,Granodiorite,1996,0.3,,,51,,,,3.60,,,,,,
,B-182,CL,Granite,1996,0.3,,,13,,,,4.21,,,,,,
,B-97,CL,Granite,1996,0.3,,,18,,,,4.41,,,,,,
,SIO-10331,CL,Granodiorite,1996,0.3,,,14,,,,3.92,,,,,,
,SIO-10371,CL,Granite,1996,0.3,,,1,,,,3.80,,,,,,
,JAL-4,CL,Granite,1996,0.3,,,222,,,,4.61,,,,,,
Honma_1996,1,MOS,Schist,1996,3.8,,,67,,,,,,,,,,
Isua first (1-9),2,MOS,Schist,1996,3.8,,,53,,,,,,,,,,
,3,MOS,Schist,1996,3.8,,,37,,,,,,,,,,
,4,MOS,Schist,1996,3.8,,,21,,,,,,,,,,
,5,MOS,Schist,1996,3.8,,,19,,,,,,,,,,
,6,MOS,Schist,1996,3.8,,,13,,,,,,,,,,
,7,MOS,Schist,1996,3.8,,,5,,,,,,,,,,
,8,MOS,Schist,1996,3.8,,,27,,,,,,,,,,
,9,MOS,Gneiss,1996,3.8,,,7,,,,,,,,,,
Abitibi,1,MOS,Shale,1996,2.7,,,101,,,,,,,,,,
,2,MOS,Shale,1996,2.7,,,33,,,,,,,,,,
,3,MOS,Shale,1996,2.7,,,21,,,,,,,,,,
,4,CL,Tholeiite,1996,2.7,,,,,,,,,,,,,
,5,CL,Tholeiite,1996,2.7,,,0.78,,,,,,,,,,
,6,CL,Basalt,1996,2.7,,,4.7,,,,,,,,,,
Wagiboon greenstone belt,7,CL,Granite,1996,2.7,,,6.2,,,,,,,,,,
English River Dryden,8,MOS,Schist,1996,2.7,,,38,,,,,,,,,,
,9,MOS,Schist,1996,2.7,,,40,,,,,,,,,,
,10,MOS,Schist,1996,2.7,,,42,,,,,,,,,,
,11,MOS,Schist,1996,2.7,,,7.8,,,,,,,,,,
,13,CL,Tonalite,1996,2.7,,,21,,,,,,,,,,
English River Kenora,14,MOS,Schist,1996,2.7,,,23,,,,,,,,,,
,15,MCL,Basalt,1996,2.7,,,11,,,,,,,,,,
,16,MOS,Schist,1996,2.7,,,7.8,,,,,,,,,,
,17,MOS,Amphibolite,1996,2.7,,,4.7,,,,,,,,,,
,18,MOS,Amphibolite,1996,2.7,,,11,,,,,,,,,,
,19,MCL,Gneiss,1996,2.7,,,4.7,,,,,,,,,,
,20,MCL,Gneiss,1996,2.7,,,3.1,,,,,,,,,,
,21,MCL,Gneiss,1996,2.7,,,3.1,,,,,,,,,,
,22,MCL,Tonalite,1996,2.7,,,3.1,,,,,,,,,,
,23,MCL,Gneiss,1996,2.7,,,3.1,,,,,,,,,,
,24,MCL,Gneiss,1996,2.7,,,1.6,,,,,,,,,,
,25,MCL,Gneiss,1996,2.7,,,1.6,,,,,,,,,,
,26,MCL,Gneiss,1996,2.7,,,1.6,,,,,,,,,,
,27,MCL,Gneiss,1996,2.7,,,4.7,,,,,,,,,,
Hall_et_al_1996,GREB-600,CL,Migmatite,1996,,,,118,,,,3.30,,,,,,
,GREB-601,CL,Migmatite,1996,,,,271,,,,3.55,,,,,,
,GREB-602,CL,Migmatite,1996,,,,131,,,,3.30,,,,,,
,GREB-603,CL,Migmatite,1996,,,,278,,,,4.76,,,,,,
,GREB-604,CL,Migmatite,1996,,,,136,,,,5.43,,,,,,
,GREB-605,CL,Migmatite,1996,,,,217,,,,3.87,,,,,,
,GREB-606,CL,Migmatite,1996,,,,122,,,,5.60,,,,,,
,GREB-607,CL,Migmatite,1996,,,,215,,,,4.17,,,,,,
,GREB-608,CL,Migmatite,1996,,,,124,,,,5.07,,,,,,
,GREB-609,CL,Migmatite,1996,,,,236,,,,3.47,,,,,,
,B-509,CL,Granite,1996,,,,67,,,,,584,,,,,
,B-508,CL,Granite,1996,,,,58,,,,,535,,,,,
,B-507,CL,Granite,1996,,,,57,,,,,563,,,,,
,B-510,CL,Granite,1996,,,,72,,,,,386,,,,,
,B-506,CL,Granite,1996,,,,71,,,,,318,,,,,
,B-505,CL,Granite,1996,,,,75,,,,,363,,,,,
,B-504,CL,Granite,1996,,,,87,,,,,318,,,,,
,B-503,CL,Granite,1996,,,,99,,,,,310,,,,,
,B-502,CL,Granite,1996,,,,89,,,,,297,,,,,
,B-501,CL,Granite,1996,,,,88,,,,,286,,,,,
,B-500,CL,Granite,1996,,,,88,,,,,274,,,,,
,Alijo-Sanfins,CL,Granite,1996,,,,159,,,,,,,,,,
Watanabe_et_al_1997,Silverton,AOS,Shale,1997,2.22,,,300,-30.7,,,,,,,,,
Archean/Proterozoic Shales,Strubenkop,AOS,Shale,1997,2.22,,,300,-25.3,,,,,,,,,
"From Kaapvaal Craton, listed from top to bottom",Timeball Hill,AOS,Shale,1997,2.22,,,400,-27.2,,,,,,,,,
of the section. Peak metamorphic conditions: ,Black Reef,AOS,Shale,1997,2.56,,,100,-31.6,,,,,,,,,
Top of section – 110-170degC,Selati,AOS,Shale,1997,2.56,,,100,-22.4,,,,,,,,,
and 1 kb,Bothaville,AOS,Shale,1997,2.63,,,,-30.3,,,,,,,,,
bottom of section – 350deg C,K-8,AOS,Shale,1997,2.72,,,100,-29.9,,,,,,,,,
and 1-2kb,Booysens,AOS,Shale,1997,2.72,,,100,-28.8,,,,,,,,,
,Roodepoort,AOS,Shale,1997,2.91,,,100,-29.0,,,,,,,,,
,Orange,AOS,Shale,1997,2.91,,,100,-31.3,,,,,,,,,
Cartigny_et_al_1997,CHL 1,D,Peridotitic,1997,0.46,-11.7,,416,-3.2,,,,,,,,,
Diamonds from continental lithosphere,CHL 1-2,D,Peridotitic,1997,0.46,-10.4,,381,-3.3,,,,,,,,,
,CHL 2-1,D,Peridotitic,1997,0.46,-3.1,,789,0.4,,,,,,,,,
P = peridotitic,CHL 2-2,D,Peridotitic,1997,0.46,-4.4,,810,-0.1,,,,,,,,,
,CHL 2-3,D,Peridotitic,1997,0.46,-3.2,,897,0.4,,,,,,,,,
,CHL 3,D,Peridotitic,1997,0.46,-9.8,,628,-4.5,,,,,,,,,
,CHL 4,D,Peridotitic,1997,0.46,-5.4,,673,-6.1,,,,,,,,,
, CHL 5,D,Peridotitic,1997,0.46,-12.5,,752,-3.3,,,,,,,,,
,CHL 6-1,D,Peridotitic,1997,0.46,-6.9,,179,-3.2,,,,,,,,,
,CHL 6-2,D,Peridotitic,1997,0.46,-5.0,,91,-3.1,,,,,,,,,
,CHL 7-1,D,Peridotitic,1997,0.46,-4.7,,809,-3.3,,,,,,,,,
,CHL 7-2,D,Peridotitic,1997,0.46,-3.9,,666,-3.3,,,,,,,,,
,CHL 8,D,Peridotitic,1997,0.46,-2.8,,1036,-1.6,,,,,,,,,
,CHL 9-1,D,Peridotitic,1997,0.46,-7.4,,123,-3.6,,,,,,,,,
,CHL 9-2,D,Peridotitic,1997,0.46,-4.2,,235,-4.0,,,,,,,,,
,CHL 10,D,Peridotitic,1997,0.46,-8.2,,988,-4.5,,,,,,,,,
,CHL 11,D,Peridotitic,1997,0.46,-2.2,,95,-2.6,,,,,,,,,
,CHL 12,D,Peridotitic,1997,0.46,-24.2,,339,-4.4,,,,,,,,,
,CHL 13,D,Peridotitic,1997,0.46,-11.4,,315,-3.2,,,,,,,,,
,CHL13-2,D,Peridotitic,1997,0.46,-10.9,,270,0.0,,,,,,,,,
,CHL 14,D,Peridotitic,1997,0.46,-8.0,,330,-4.7,,,,,,,,,
,CHL 14-2,D,Peridotitic,1997,0.46,-9.2,,336,-4.9,,,,,,,,,
,CHL 15-1,D,Peridotitic,1997,0.46,-11.4,,658,-4.8,,,,,,,,,
,CHL 15-2,D,Peridotitic,1997,0.46,-11.0,,565,-4.8,,,,,,,,,
,CHL 15-3,D,Peridotitic,1997,0.46,-14.1,,684,-4.8,,,,,,,,,
,CHL 15-4,D,Peridotitic,1997,0.46,-11.5,,685,-4.8,,,,,,,,,
,CHL 16,D,Peridotitic,1997,0.46,-9.3,,1471,-3.2,,,,,,,,,
,CHL 17-1,D,Peridotitic,1997,0.46,-1.8,,969,-3.4,,,,,,,,,
,CHL 17-2,D,Peridotitic,1997,0.46,-1.1,,831,-3.3,,,,,,,,,
,CHL 18,D,Peridotitic,1997,0.46,7.5,,391,-3.5,,,,,,,,,
,CHL 18-2,D,Peridotitic,1997,0.46,6.9,,337,-3.5,,,,,,,,,
,CHL 19,D,Peridotitic,1997,0.46,-6.9,,252,-3.5,,,,,,,,,
,CHL 22-1,D,Peridotitic,1997,0.46,-11.5,,332,-3.3,,,,,,,,,
,CHL 22-2,D,Peridotitic,1997,0.46,-16.7,,464,-4.3,,,,,,,,,
,CHL 22-3,D,Peridotitic,1997,0.46,-11.7,,544,-4.0,,,,,,,,,
,CHL 23-2,D,Peridotitic,1997,0.46,-6.2,,790,-4.5,,,,,,,,,
,CHL 24,D,Peridotitic,1997,0.46,-15.9,,496,-4.2,,,,,,,,,
,CHL 25-1,D,Peridotitic,1997,0.46,-7.9,,476,-3.9,,,,,,,,,
,CHL 25-2,D,Peridotitic,1997,0.46,-7.7,,392,-4.0,,,,,,,,,
,CHL 25-3,D,Peridotitic,1997,0.46,-7.9,,489,-4.1,,,,,,,,,
,CHL 29,D,Peridotitic,1997,0.46,-11.7,,150,-3.2,,,,,,,,,
,CHL 30-1,D,Peridotitic,1997,0.46,-5.5,,215,-3.8,,,,,,,,,
,CHL 30-2,D,Peridotitic,1997,0.46,-5.5,,276,-4.1,,,,,,,,,
,CHL 30-3,D,Peridotitic,1997,0.46,-7.4,,277,-4.4,,,,,,,,,
,CHL 31,D,Peridotitic,1997,0.46,-18.0,,164,-3.9,,,,,,,,,
,CHL 31-2,D,Peridotitic,1997,0.46,-18.6,,148,-3.5,,,,,,,,,
,CHL 32,D,Peridotitic,1997,0.46,-13.6,,230,-3.7,,,,,,,,,
,CHL 33,D,Peridotitic,1997,0.46,-15.3,,437,-3.7,,,,,,,,,
,CHL 35,D,Peridotitic,1997,0.46,-4.8,,415,-5.8,,,,,,,,,
,CHL 36,D,Peridotitic,1997,0.46,-6.1,,231,-3.6,,,,,,,,,
,CHL 37,D,Peridotitic,1997,0.46,-13.1,,172,-3.6,,,,,,,,,
,CHL 38,D,Peridotitic,1997,0.46,-10.1,,414,-4.4,,,,,,,,,
,CHL 38-2,D,Peridotitic,1997,0.46,-8.3,,397,-4.9,,,,,,,,,
,CHL 38-5,D,Peridotitic,1997,0.46,-7.3,,445,-4.3,,,,,,,,,
,CHL 39-4,D,Peridotitic,1997,0.46,-1.7,,100,-4.0,,,,,,,,,
,CHL 41-2,D,Peridotitic,1997,0.46,-3.9,,141,-2.9,,,,,,,,,
,CHL 44,D,Peridotitic,1997,0.46,-21.0,,385,-2.8,,,,,,,,,
,CHL 45,D,Peridotitic,1997,0.46,-6.4,,659,-5.7,,,,,,,,,
,CHL 48,D,Peridotitic,1997,0.46,-6.4,,588,-4.0,,,,,,,,,
,CHL 48-2,D,Peridotitic,1997,0.46,-8.5,,487,-3.8,,,,,,,,,
,CHL 49,D,Peridotitic,1997,0.46,-0.9,,901,-1.6,,,,,,,,,
,CHL 50,D,Peridotitic,1997,0.46,-0.3,,325,-0.7,,,,,,,,,
,CHL 51,D,Peridotitic,1997,0.46,-6.5,,614,-4.5,,,,,,,,,
,CHL 52,D,Peridotitic,1997,0.46,-6.1,,1387,-6.0,,,,,,,,,
,CHL 53,D,Peridotitic,1997,0.46,-5.6,,162,-0.1,,,,,,,,,
,CHL 56,D,Peridotitic,1997,0.46,-6.9,,155,-3.3,,,,,,,,,
,CHL56-2,D,Peridotitic,1997,0.46,-2.7,,,-3.3,,,,,,,,,
Marty_and_Humbert_1997,CH98DR11,OL,N-MORB,1997,0,-1.8,1.2,0.12,,,,,,1237,3.589329021827E-014,4.44E-011,1.18E+005,95
,CH98DR11,OL,N-MORB,1997,0,-1.9,1.3,0.12,,,,,,1929,2.59720062208398E-014,5.01E-011,1.70E+005,88
MAR = Mid Atlantic Ridge,CH98DR11,OL,N-MORB,1997,0,-2.2,0.2,0.18,,,,,,2190,3.26940639269406E-014,7.16E-011,2.01E+005,92
,CH98DR11,OL,N-MORB,1997,0,-3.0,1.6,0.08,,,,,,4723,5.22972686851577E-015,2.47E-011,5.53E+005,117
,CH98DR11,OL,N-MORB,1997,0,-3.5,0.6,0.20,,,,,,26621,2.42665564779685E-015,6.46E-011,2.95E+006,111
,CH98DR11,OL,N-MORB,1997,0,-4.5,0.7,0.03,,,,,,42366,2.5964216588774E-016,1.1E-011,3.57E+006,84
,CH98DR11,OL,N-MORB,1997,0,-4.5,0.7,0.17,,,,,,6907,1.01201679455625E-014,6.99E-011,5.83E+005,84
,CH98DR12,OL,N-MORB,1997,0,-3.0,0.4,0.15,,,,,,2035,2.47665847665848E-014,5.04E-011,2.15E+005,106
,CH98DR12,OL,N-MORB,1997,0,-3.0,0.4,0.10,,,,,,10180,3.762278978389E-015,3.83E-011,9.86E+005,97
,CH98DR15,OL,N-MORB,1997,0,-1.5,0.6,0.10,,,,,,15587,2.29037018027844E-015,3.57E-011,1.58E+006,101
,CH98DR15,OL,N-MORB,1997,0,-1.7,0.8,0.15,,,,,,,,4.73E-011,,
,CH98DR17,OL,N-MORB,1997,0,-3.8,0.6,0.08,,,,,,2417,1.73355399255275E-014,4.19E-011,1.63E+005,68
,CH31DR01r10,OL,E-MORB,1997,0,6.5,0.6,0.03,,,,,,371.8,7.53093060785368E-015,2.8E-012,1.46E+005,393
,CH31DR01r100,OL,E-MORB,1997,0,2.1,1.0,0.01,,,,,,766.4,1.18736951983299E-014,9.1E-012,3.20E+004,42
,Total,OL,E-MORB,1997,0,5.4,0.7,0.04,,,,,,425.9,8.66400563512562E-014,3.69E-011,1.71E+004,40
,CH31 DR02,OL,E-MORB,1997,0,-0.9,0.5,0.03,,,,,,5094,4.67216332940715E-015,2.38E-011,2.38E+005,47
,CH31DR01r10,OL,E-MORB,1997,0,-3.0,1.0,0.01,,,,,,1420,6.23943661971831E-015,8.86E-012,6.83E+004,48
,CH31DR01r100,OL,E-MORB,1997,0,-2.3,0.8,0.03,,,,,,419.9,3.23886639676113E-014,1.36E-011,3.05E+004,73
,Total,OL,E-MORB,1997,0,-2.5,0.8,0.04,,,,,,577.9,3.89340716386918E-014,2.25E-011,3.65E+004,63
,CH31DR11,OL,E-MORB,1997,0,-1.4,0.5,0.06,,,,,,831.2,4.27093358999038E-014,3.55E-011,5.22E+004,63
,CH31DR11,OL,E-MORB,1997,0,-1.7,0.8,0.05,,,,,,4172,9.10834132310642E-015,3.8E-011,1.93E+005,46
,CH31DR11,OL,E-MORB,1997,0,-2.8,0.7,,,,,,,4307,5.06152774553053E-015,2.18E-011,,
,CH31DR11,OL,E-MORB,1997,0,-3.9,0.6,0.04,,,,,,15029,2.40202275600506E-015,3.61E-011,5.50E+005,37
,CH31DR11,OL,E-MORB,1997,0,,,0.001,,,,,,546.1,2.74674967954587E-015,1.5E-012,1.38E+004,25
,Total,OL,E-MORB,1997,0,-3.9,0.6,0.04,,,,,,7302,5.14927417145987E-015,3.76E-011,2.64E+005,36
EPR (East Pacific Rise),CY84,OL,T-MORB,1997,0,-1.0,1.0,0.01,,,,,,915,3.03825136612022E-015,2.78E-012,8.85E+004,97
,CLDRO1,OL,N-MORB,1997,0,-2.0,0.6,0.04,,,,,,565.6,3.51838755304102E-014,1.99E-011,4.01E+004,71
,CLDRO1,OL,N-MORB,1997,0,-3.8,0.5,0.03,,,,,,1850,7.4054054054054E-015,1.37E-011,1.38E+005,74
,Total,OL,N-MORB,1997,0,-2.7,0.5,0.07,,,,,,789,4.25855513307985E-014,3.36E-011,5.71E+004,72
,CY82,OL,E-MORB,1997,0,-6.5,1.8,0.01,,,,,,928,4.41810344827586E-015,4.1E-012,5.45E+004,59
,CY82,OL,N-MORB,1997,0,-3.4,0.9,0.03,,,,,,2964,3.40755735492578E-015,1.01E-011,3.32E+005,112
,CY82,OL,T-MORB,1997,0,-2.0,0.4,0.08,,,,,,7145,3.49895031490553E-015,2.5E-011,7.69E+005,108
Red Sea,KS,OL,E-MORB,1997,0,-7.0,1.0,0.01,,,,,,469.5,1.57614483493078E-014,7.4E-012,1.71E+004,36
,KS,OL,E-MORB,1997,0,3.1,0.4,0.13,,,,,,306.5,3.37030995106036E-013,1.033E-010,1.42E+004,46
,KS,OL,E-MORB,1997,0,2.1,0.6,0.02,,,,,,387.9,4.69193091002836E-014,1.82E-011,1.61E+004,42
,MR80,OIB,Basalt,1997,0,3.1,0.3,0.04,,,,,,362.3,7.78360474744687E-014,2.82E-011,1.98E+004,55
Galapagos,PL2,OL,E-MORB,1997,0,-3.2,1.6,0.01,,,,,,667.9,7.4412337176224E-015,4.97E-012,2.74E+004,41
,PL2,OL,E-MORB,1997,0,0.5,1.3,0.01,,,,,,308.6,2.03823720025923E-014,6.29E-012,2.01E+004,65
,PL2,OIB,Basalt,1997,0,2.6,1.6,0.01,,,,,,560.3,7.12118507942174E-015,3.99E-012,3.83E+004,68
,PL2,OL,N-MORB,1997,0,-0.4,0.8,0.04,,,,,,895.1,1.36297620377611E-014,1.22E-011,1.03E+005,115
,PL2-24-32,OIB,Basalt,1997,0,-1.4,2.0,0.01,,,,,,880.7,8.15260588168502E-015,7.18E-012,2.77E+004,31
,PL2-RC-O1,OIB,Basalt,1997,0,-1.9,1.3,0.01,,,,,,2635,2.15939278937381E-015,5.69E-012,2.07E+005,78
McDonald Seamount,TH30-3,OIB,Basalt,1997,0,-0.8,0.5,2.35,,,,,,299.4,8.66399465597862E-012,2.594E-009,9.71E+004,324
Manus Basin,AQ39C-108,OL,E-MORB,1997,0,-0.1,1.0,0.09,,,,,,300.6,1.9061876247505E-013,5.73E-011,1.66E+005,551
Drits_et_al_1997,x1,OS,Shale,1997,,,,200,,,,,,,,,,
from core in North Sea,112,OS,Shale,1997,,,,600,,,,,,,,,,
and Danish Sea,82,OS,Shale,1997,,,,100,,,,,,,,,,
,x3,OS,Shale,1997,,,,900,,,,,,,,,,
,x17,OS,Shale,1997,,,,900,,,,,,,,,,
,87,OS,Shale,1997,,,,1400,,,,,,,,,,
,89,OS,Shale,1997,,,,1700,,,,,,,,,,
,86,OS,Shale,1997,,,,1900,,,,,,,,,,
,x18,OS,Shale,1997,,,,1900,,,,,,,,,,
,x12,OS,Shale,1997,,,,2000,,,,,,,,,,
,x13,OS,Shale,1997,,,,2100,,,,,,,,,,
,99,OS,Shale,1997,,,,500,,,,,,,,,,
,95,OS,Shale,1997,,,,500,,,,,,,,,,
Bebout_1997,2-1-23,MOS,Schist,1997,0.1,1.6,0.6,860,,,,,,,,,,
,2-1-24,MOS,Schist,1997,0.1,2.0,,1190,,,,,,,,,,
,2-1-25,MOS,Schist,1997,0.1,1.7,,880,,,,,,,,,,
,2-1-28,MOS,Schist,1997,0.1,1.9,,870,,,,,,,,,,
,WE-1,MOS,Muscovite,1997,0.1,1.8,,2140,,,,,,,,,,
,WE-2,MOS,Muscovite,1997,0.1,2.0,,2100,,,,,,,,,,
,SL-1,MOS,Muscovite,1997,0.1,2.3,,1990,,,,,,,,,,
,SL-4,MOS,Muscovite,1997,0.1,1.9,,1850,,,,,,,,,,
,2-1-4,MOS,Schist,1997,0.1,2.4,,78,,,,,,,,,,
,2-1-5,MOS,Schist,1997,0.1,2.1,,80,,,,,,,,,,
,2-1-8,MOS,Schist,1997,0.1,2.2,,1370,,,,,,,,,,
,2-1-9,MOS,Schist,1997,0.1,2.2,,600,,,,,,,,,,
,2-1-11,MOS,Schist,1997,0.1,2.0,,110,,,,,,,,,,
,2-1-36,MOS,Schist,1997,0.1,2.5,,790,,,,,,,,,,
,12-1-37,MOS,Schist,1997,0.1,2.7,,400,,,,,,,,,,
,2-1-37,MOS,Schist,1997,0.1,2.4,,60,,,,,,,,,,
,2-1-38,MOS,Schist,1997,0.1,2.6,,1230,,,,,,,,,,
,2-1-38,MOS,Schist,1997,0.1,2.5,,66,,,,,,,,,,
,2-1-40,MOS,Schist,1997,0.1,2.0,,880,,,,,,,,,,
,2-1-40,MOS,Schist,1997,0.1,2.5,,16,,,,,,,,,,
,3-1-37a,MOS,Schist,1997,0.1,2.4,,1200,,,,,,,,,,
,3-1-41,MOS,Schist,1997,0.1,2.1,,1480,,,,,,,,,,
,MBW-1,MOS,Muscovite,1997,0.1,2.5,,1770,,,,,,,,,,
,LCC-1,MOS,Muscovite,1997,0.1,2.6,,1680,,,,,,,,,,
,0-1-3V,MOS,Vein,1997,0.1,1.9,,300,,,,,,,,,,
,0-1-4V,MOS,Vein,1997,0.1,2.0,,95,,,,,,,,,,
,0-1-5V,MOS,Vein,1997,0.1,2.1,,110,,,,,,,,,,
,6-5-72V,MOS,Vein,1997,0.1,2.1,,270,,,,,,,,,,
,6-2-46V,MOS,Vein,1997,0.1,2.0,,50,,,,,,,,,,
,32-1-39V,MOS,Vein,1997,0.1,2.1,,190,,,,,,,,,,
,8-3-90,MOS,Conglomerate,1997,0.1,2.2,,690,,,,3.64,,,,,,
,9-1-50a,MOS,Conglomerate,1997,0.1,2.0,,570,,,,2.72,,,,,,
,9-1-50b,MOS,Conglomerate,1997,0.1,2.0,,750,,,,4.16,,,,,,
,9-1-50c,MOS,Conglomerate,1997,0.1,2.2,,730,,,,4.04,,,,,,
,9-1-50d,MOS,Conglomerate,1997,0.1,2.2,,730,,,,4.00,,,,,,
,SC4-56,MOS,Conglomerate,1997,0.1,2.2,,680,,,,3.44,,,,,,
,SC4-82,MOS,Conglomerate,1997,0.1,2.1,,640,,,,3.20,,,,,,
,SC4-96,MOS,Conglomerate,1997,0.1,2.1,,400,,,,2.98,,,,,,
,SC4-26,MOS,Conglomerate,1997,0.1,2.0,,290,,,,1.96,,,,,,
,SC3-2,MOS,Conglomerate,1997,0.1,2.2,,680,,,,3.88,,,,,,
,SC4-58,MOS,Conglomerate,1997,0.1,2.2,,660,,,,3.62,,,,,,
,LCC-218,MOS,Conglomerate,1997,0.1,2.6,,420,,,,2.62,,,,,,
,LCC-214,MOS,Conglomerate,1997,0.1,2.3,,400,,,,2.52,,,,,,
,LH3-42,MOS,Conglomerate,1997,0.1,2.5,,720,,,,3.82,,,,,,
,LHCNGL66,MOS,Conglomerate,1997,0.1,2.7,,45,,,,0.60,,,,,,
Schroeder_and_McLain_1998,1005,AOS,Shale,1998,0.01,,,,,,,,,,,,,
Illite/smectite clays,1880,AOS,Shale,1998,0.01,,,640,,,,,,,,,,
Sample names are core depths,2036,AOS,Shale,1998,0.01,,,540,,,,,,,,,,
,2719,AOS,Shale,1998,0.01,,,540,,,,,,,,,,
,2796,AOS,Shale,1998,0.01,,,670,,,,,,,,,,
,3328,AOS,Shale,1998,0.01,,,710,,,,,,,,,,
,3404,AOS,Shale,1998,0.01,,,750,,,,,,,,,,
,3841,AOS,Shale,1998,0.01,,,630,,,,,,,,,,
,3903,AOS,Shale,1998,0.01,,,790,,,,,,,,,,
,4049,AOS,Shale,1998,0.01,,,640,,,,,,,,,,
Boyd_and_Philippot_1998,MS-2,MOS,Schist,1998,1.2,16.6,,341,,,,,,,,,,
Whole Rock data,MS-3,MOS,Schist,1998,1.2,12.4,,422,,,,,,,,,,
"Moine metasediments, Scotland",MS-4,MOS,Schist,1998,1.2,14.4,,380,,,,,,,,,,
,MS-5,MOS,Schist,1998,1.2,14.8,,232,,,,,,,,,,
,MS-7,MOS,Schist,1998,1.2,15.0,,336,,,,,,,,,,
,MS-14,MOS,Schist,1998,1.2,14.3,,140,,,,,,,,,,
,MS-15,MOS,Schist,1998,1.2,8.4,,206,,,,,,,,,,
Sano_et_al_1998,KH93-3-DR3,OL,MORB,1998,0,-1.7,,,,,,,,3150,,,4.39E+005,139
MORB Glasses,KH93-3-DR6,OL,MORB,1998,0,-2.0,,,,,,,,4940,,,3.32E+005,67
,KH93-3-DR25,OL,MORB,1998,0,-2.3,,,,,,,,16600,,,2.52E+006,152
,CH31-DR11,OL,MORB,1998,0,-1.2,,,,,,,,5190,,,2.71E+005,52
,CH98-DR11,OL,MORB,1998,0,-3.1,,,,,,,,19200,,,1.87E+006,97
BABB,KT84-1-24-1,OL,BABB,1998,0,-1.9,,,,,,,,1780,,,2.09E+005,117
,KT84-1-24-2,OL,BABB,1998,0,1.9,,,,,,,,391,,,3.67E+004,94
,KT84-1-24-3,OL,BABB,1998,0,-2.7,,,,,,,,619,,,6.63E+004,107
,ST4-DV17-3,OL,BABB,1998,0,-1.1,,,,,,,,352,,,6.78E+004,193
,ST4-DV19-1,OL,BABB,1998,0,0.4,,,,,,,,2020,,,7.15E+005,354
,ST4-DV21-5,OL,BABB,1998,0,1.8,,,,,,,,362,,,2.99E+004,83
Minerals,Atsukawa,OL,Quartz,1998,0,-0.5,,,,,,,,303,,,2.89E+004,95
,Houei,OL,Fluorite,1998,0,5.0,,,,,,,,300,,,4.58E+005,1527
,Unzen,OL,Plagioclase,1998,0,4.1,,,,,,,,377,,,5.91E+004,157
,Miyake-jima,OL,Plagioclase,1998,0,0.0,,,,,,,,293,,,2.28E+004,78
,Hachijo-jima,OL,Plagioclase,1998,0,1.4,,,,,,,,311,,,3.03E+004,97
Beaumont_and_Robert_1999,PPRG 193,AOS,Kerogen,1999,3.5,5.9,,22,-35.2,,,,,,,,,
Cherts mostly marine some ,PPRG 182,AOS,Kerogen,1999,3.5,-3.0,,7,-31.7,,,,,,,,,
terrestrial ,Boudou 7025val,AOS,Kerogen,1999,3.5,1.4,,16,-25.3,,,,,,,,,
,Boudou 396A,AOS,Kerogen,1999,3.5,2.0,,45,-27.8,,,,,,,,,
We took the average of multiple ,2,AOS,Kerogen,1999,3.5,-1.6,,39,-29.9,,,,,,,,,
analyses of the same sample. ,4,AOS,Kerogen,1999,3.5,-0.3,,81,-28.4,,,,,,,,,
,4,AOS,Kerogen,1999,3.5,-2.6,,17,-35.7,,,,,,,,,
,1,AOS,Kerogen,1999,3.5,-4.3,,41,-32.4,,,,,,,,,
,PPRG 0113,AOS,Kerogen,1999,3.5,3.3,,52,-35.2,,,,,,,,,
,PPRG 006,AOS,Kerogen,1999,3.5,-4.4,,22,-32.7,,,,,,,,,
,PPRG 002,AOS,Kerogen,1999,3.5,4.9,,2,-33.7,,,,,,,,,
,PPRG 023,AOS,Kerogen,1999,3.4,-4.7,,106,-28.3,,,,,,,,,
,PPRG 331,AOS,Kerogen,1999,2.7,30.0,,61,-17.0,,,,,,,,,
,PPRG 330,AOS,Kerogen,1999,2.7,3.0,,32,-25.2,,,,,,,,,
,PPRG 325,AOS,Kerogen,1999,2.7,5.0,,6,-31.3,,,,,,,,,
,3,AOS,Kerogen,1999,2.7,8.8,,5,-47.4,,,,,,,,,
,6,AOS,Kerogen,1999,2.7,5.1,,3,-46.5,,,,,,,,,
,SBO 297,AOS,Kerogen,1999,2.7,2.4,,11,-29.3,,,,,,,,,
,SBO 283,AOS,Kerogen,1999,2.8,9.4,,7,-38.1,,,,,,,,,
,PPRG 278,AOS,Kerogen,1999,2.8,-2.5,,6,-37.7,,,,,,,,,
,36,AOS,Kerogen,1999,2.8,3.7,,7,-40.8,,,,,,,,,
,66,AOS,Kerogen,1999,2.1,2.1,,4,-40.6,,,,,,,,,
,5,AOS,Kerogen,1999,2.1,2.8,,6,-28.9,,,,,,,,,
,4,AOS,Kerogen,1999,2.1,3.1,,33,-35.1,,,,,,,,,
,3,AOS,Kerogen,1999,2,7.7,,16,-34.5,,,,,,,,,
,lc,AOS,Kerogen,1999,2,4.8,,4,-31.3,,,,,,,,,
,la,AOS,Kerogen,1999,2,4.3,,30,-32.0,,,,,,,,,
,l ,AOS,Kerogen,1999,2,2.5,,13,-33.6,,,,,,,,,
,5,AOS,Kerogen,1999,0.8,3.4,,3,-27.0,,,,,,,,,
,4,AOS,Kerogen,1999,0.7,2.1,,4,-30.2,,,,,,,,,
Bebout _et_al_1999b,LA,MOS,Schist,1999,0.1,,,640,,,,1.96,70,,,,,
Catalina Schist complex,LA,MOS,Schist,1999,0.1,,,695,,,,2.72,120,,,,,
mostly terreginous metasediments,LA,MOS,Schist,1999,0.1,,,410,,,,2.35,110,,,,,
LA = Lawsonite-albite,LA,MOS,Schist,1999,0.1,,,200,,,,1.26,52,,,,,
LB = Lawsonite-blueschist,LA,MOS,Schist,1999,0.1,,,900,,,,4.40,160,,,,,
EB = Epidote-blueschist,LA,MOS,Schist,1999,0.1,,,810,,,,4.40,162,,,,,
EA = Epidote-amphibolite,LA,MOS,Schist,1999,0.1,,,540,,,,1.54,79,,,,,
A = amphibolite,LA,MOS,Schist,1999,0.1,,,790,,,,3.67,125,,,,,
,LA,MOS,Schist,1999,0.1,,,710,,,,3.02,114,,,,,
,LB ,MOS,Schist,1999,0.1,,,735,,,,2.96,92,,,,,
,LB ,MOS,Schist,1999,0.1,,,315,,,,1.63,41,,,,,
,LB ,MOS,Schist,1999,0.1,,,710,,,,4.19,145,,,,,
,LB ,MOS,Schist,1999,0.1,,,1075,,,,1.59,61,,,,,
,EB,MOS,Schist,1999,0.1,,,810,,,,2.34,73,,,,,
,EB,MOS,Schist,1999,0.1,,,110,,,,0.78,24,,,,,
,EB,MOS,Schist,1999,0.1,,,65,,,,0.40,33,,,,,
,EB,MOS,Schist,1999,0.1,,,180,,,,0.74,27,,,,,
,EB,MOS,Schist,1999,0.1,,,170,,,,1.50,32,,,,,
,EB,MOS,Schist,1999,0.1,,,313,,,,2.08,59,,,,,
,EB,MOS,Schist,1999,0.1,,,194,,,,3.20,72,,,,,
,EB,MOS,Schist,1999,0.1,,,592,,,,1.82,46,,,,,
,EA,MOS,Schist,1999,0.1,,,740,,,,5.47,167,,,,,
,EA,MOS,Schist,1999,0.1,,,90,,,,0.74,20,,,,,
,EA,MOS,Schist,1999,0.1,,,230,,,,2.17,67,,,,,
,EA,MOS,Schist,1999,0.1,,,180,,,,2.12,64,,,,,
,EA,MOS,Schist,1999,0.1,,,30,,,,0.07,10,,,,,
,EA,MOS,Schist,1999,0.1,,,265,,,,2.70,80,,,,,
,A ,MOS,Schist,1999,0.1,,,65,,,,1.50,54,,,,,
,A ,MOS,Schist,1999,0.1,,,150,,,,2.68,124,,,,,
,A ,MOS,Schist,1999,0.1,,,160,,,,2.84,112,,,,,
,A ,MOS,Schist,1999,0.1,,,260,,,,0.78,75,,,,,
,A ,MOS,Schist,1999,0.1,,,35,,,,1.98,27,,,,,
,A ,MOS,Schist,1999,0.1,,,60,,,,1.58,45,,,,,
,A ,MOS,Schist,1999,0.1,,,110,,,,3.20,44,,,,,
,A ,MOS,Schist,1999,0.1,,,165,,,,2.20,63,,,,,
,A ,MOS,Schist,1999,0.1,,,205,,,,2.87,85,,,,,
,A ,MOS,Schist,1999,0.1,,,323,,,,3.21,114,,,,,
Hall_1999,Jabal Ras,CL,Granite,1999,0.05,,,3,,,,,,,,,,
Granites ,Jabal Ras,CL,Granite,1999,0.05,,,2,,,,,,,,,,
,Dubas,CL,Granite,1999,0.05,,,4,,,,,,,,,,
,Jabal Kabba,CL,Granite,1999,0.05,,,1,,,,,,,,,,
,Jabal Ash Sharqi,CL,Granite,1999,0.3,,,5,,,,,,,,,,
,Jabal Sabir,CL,Granite,1999,0.05,,,3,,,,,,,,,,
,Jabal Sabir,CL,Granite,1999,0.42,,,1,,,,,,,,,,
,Jabal Ash Sharqi,CL,Granite,1999,0.42,,,2,,,,,,,,,,
,Jabal Bura,CL,Granite,1999,0.275,,,3,,,,,,,,,,
,Donegal,CL,Granite,1999,0.295,,,9,,,,,,,,,,
,Cornwall,CL,Granite,1999,0.32,,,116,,,,,,,,,,
,B5,CL,Granite,1999,,,,69,,,,,,,,,,
,B176,CL,Granodiorite,1999,,,,162,,,,,,,,,,
,B170,CL,Granodiorite,1999,,,,210,,,,,,,,,,
,JAL4,CL,Granite,1999,,,,222,,,,,,,,,,
,D5,CL,Granite,1999,,,,156,,,,,,,,,,
,B178,CL,Granodiorite,1999,,,,39,,,,,,,,,,
,P450,CL,Granite,1999,,,,15,,,,,,,,,,
,B2,CL,Granite,1999,,,,83,,,,,,,,,,
,B511,CL,Aplite,1999,,,,74,,,,,,,,,,
,ESTR11,CL,Granite,1999,,,,32,,,,,,,,,,
,ESTR9,CL,Granite,1999,,,,59,,,,,,,,,,
,P452,CL,Granite,1999,,,,111,,,,,,,,,,
,B165,CL,Granodiorite,1999,,,,243,,,,,,,,,,
,D3,CL,Granite,1999,,,,129,,,,,,,,,,
,ALIJO,CL,Granite,1999,,,,165,,,,,,,,,,
,D1,CL,Granite,1999,,,,91,,,,,,,,,,
,ESTR10,CL,Granite,1999,,,,42,,,,,,,,,,
There are several zones of alteration: ,S Piero,CL,Granite,1999,,,,4,,,,,,,,,,
Greisenization,Fresh,CL,Granite,1999,,,,87,,,,5.23,,,,,,
,Altered,ACL,Granite,1999,,,,212,,,,4.17,,,,,,
Potassic alteration,Fresh,CL,Granite,1999,,,,73,,,,5.50,,,,,,
,Altered,ACL,Granite,1999,,,,259,,,,7.56,,,,,,
Kaolinization,Fresh,CL,Granite,1999,,,,69,,,,4.95,,,,,,
,Altered,ACL,Granite,1999,,,,104,,,,4.58,,,,,,
Bebout_et_al_1999a,1718,ACL,Granite,1999,0.4,1.0,,225,,,,4.62,,,,,,
Altered granite,SAG 278.6,ACL,Granite,1999,0.4,4.7,,46,,,,,,,,,,
,SAG 196.73,ACL,Granite,1999,0.4,3.3,,17,,,,,,,,,,
,1717,ACL,Granite,1999,0.4,1.6,,58,,,,4.47,,,,,,
,SAG 178.7,ACL,Granite,1999,0.4,4.8,,73,,,,,,,,,,
,SAG 96.25,ACL,Granite,1999,0.4,3.1,,24,,,,,,,,,,
,SAG 96.8,ACL,Granite,1999,0.4,4.0,,36,,,,,,,,,,
,1715,ACL,Granite,1999,0.4,2.8,,95,,,,6.17,,,,,,
Jia_and_ Kerrich_1999,B4,ACL,Mica,1999,2.7,16.8,,186,,,,,,,,,,
Hydrothermal micas _and_ granites from,B4-1,ACL,Mica,1999,2.7,17.2,,191,,,,,,,,,,
Superior province/Australia,B5,ACL,Mica,1999,2.7,16.7,,170,,,,,,,,,,
,D-1,ACL,Mica,1999,2.7,15.6,,160,,,,,,,,,,
,HGI-A,ACL,Mica,1999,2.7,15.1,,80,,,,,,,,,,
,HGI-B,ACL,Mica,1999,2.7,14.6,,100,,,,,,,,,,
,HGI-C,ACL,Mica,1999,2.7,17.8,,120,,,,,,,,,,
,HGI-D,ACL,Mica,1999,2.7,15.6,,111,,,,,,,,,,
,HGI-E,ACL,Mica,1999,2.7,16.0,,113,,,,,,,,,,
,HGI-F,ACL,Mica,1999,2.7,17.4,,128,,,,,,,,,,
,HGII-1,ACL,Mica,1999,2.7,14.7,,30,,,,,,,,,,
,HGII-2,ACL,Mica,1999,2.7,17.1,,40,,,,,,,,,,
,HGII-3,ACL,Mica,1999,2.7,20.9,,38,,,,,,,,,,
,HGII-4,ACL,Mica,1999,2.7,21.0,,42,,,,,,,,,,
,HGII-5,ACL,Mica,1999,2.7,17.0,,42,,,,,,,,,,
,GHIA,ACL,Mica,1999,2.7,18.1,,150,,,,,,,,,,
,GHIB,ACL,Mica,1999,2.7,19.8,,170,,,,,,,,,,
,GHIC,ACL,Mica,1999,2.7,16.9,,140,,,,,,,,,,
,NMT170,ACL,Mica,1999,2.7,11.8,,110,,,,,,,,,,
,NMT230,ACL,Mica,1999,2.7,13.5,,114,,,,,,,,,,
,WL170,ACL,Mica,1999,2.7,12.8,,19,,,,,,,,,,
,WL230,ACL,Mica,1999,2.7,14.8,,19,,,,,,,,,,
,WL100,ACL,Mica,1999,2.7,20.7,,19,,,,,,,,,,
,WL230,ACL,Mica,1999,2.7,16.6,,20,,,,,,,,,,
,DVB100,ACL,Mica,1999,2.7,10.1,,40,,,,,,,,,,
,DVB170,ACL,Mica,1999,2.7,11.4,,35,,,,,,,,,,
,DVB230,ACL,Mica,1999,2.7,11.1,,35,,,,,,,,,,
,HD-1,ACL,Mica,1999,2.7,13.6,,23,,,,,,,,,,
,HD-2,ACL,Mica,1999,2.7,10.4,,19,,,,,,,,,,
,MCT,ACL,Mica,1999,2.7,7.0,,57,,,,,,,,,,
,MCT-1,ACL,Mica,1999,2.7,14.0,,53,,,,,,,,,,
,PL,ACL,Mica,1999,2.7,14.3,,28,,,,,,,,,,
,PL-1,ACL,Mica,1999,2.7,13.9,,30,,,,,,,,,,
,CHR-A,ACL,Mica,1999,2.7,12.9,,30,,,,,,,,,,
,CHR-B,ACL,Mica,1999,2.7,14.6,,31,,,,,,,,,,
,PL1,CL,Granite,1999,2.7,5.3,,20,,,,,,,,,,
,PL1a,CL,Granite,1999,2.7,5.0,,20,,,,,,,,,,
,PL1b,CL,Granite,1999,2.7,2.6,,20,,,,,,,,,,
,PL2,CL,Granite,1999,2.7,-1.6,,50,,,,,,,,,,
,PL2-1,CL,Granite,1999,2.7,-3.0,,20,,,,,,,,,,
,MRAI-1,ACL,Mica,1999,2.6,13.0,,20,,,,,,,,,,
,MRAI-2,ACL,Mica,1999,2.6,19.0,,20,,,,,,,,,,
,MRAII-1,ACL,Mica,1999,2.6,14.0,,20,,,,,,,,,,
,NNM-1,ACL,Mica,1999,2.6,10.9,,30,,,,,,,,,,
,NNM-2,ACL,Mica,1999,2.6,16.4,,30,,,,,,,,,,
,NNM-a,ACL,Mica,1999,2.6,20.6,,50,,,,,,,,,,
,NNM-b,ACL,Mica,1999,2.6,16.1,,40,,,,,,,,,,
,NR10-1,ACL,Mica,1999,2.6,8.7,,20,,,,,,,,,,
,NR7-1,ACL,Mica,1999,2.6,22.6,,70,,,,,,,,,,
,RT-1,ACL,Mica,1999,2.6,15.9,,20,,,,,,,,,,
,RT-2,ACL,Mica,1999,2.6,23.7,,20,,,,,,,,,,
,VHW-1,ACL,Mica,1999,2.6,12.6,,10,,,,,,,,,,
Dauphas_and_ Marty_1999,,X,Dunite,1999,0.37,1.9,1.1,0.11,,,,0.02,,612,9.28E-014,5.69E-011,4.27E+004,70
Carbonitite magmas with some xenoliths,,X,Dunite,1999,0.37,3.5,1.4,0.05,,,,0.02,,5103,7.62E-015,3.89E-011,2.28E+005,45
,,M,Turjaite,1999,0.37,3.5,1.1,0.17,,,,0.25,,4281,3.04E-014,1.30E-010,1.01E+005,24
D = Dunite,,X,Dunite,1999,0.37,4.6,1.3,0.04,,,,0.40,,2497,1.05E-014,2.63E-011,1.35E+005,54
T = Turjaite,,M,Phoscorite,1999,0.37,6.0,1.3,0.04,,,,0.02,,2376,1.08E-014,2.57E-011,1.20E+005,51
Ph = Phoscorite,,M,Pyroxenite,1999,0.37,2.7,2.2,0.01,,,,0.48,,2062,2.04E-015,4.20E-012,1.33E+005,64
Py = Pyroxenite,,M,Pyroxenite,1999,0.37,2.6,1.2,0.10,,,,1.20,,2102,1.87E-014,3.93E-011,1.82E+005,87
Cc = Calcite Carbonatite,,M,Pyroxenite,1999,0.37,-0.2,2.5,0.02,,,,0.95,,1485,4.24E-015,6.30E-012,1.34E+005,90
Dc = Dolomite Carbonatite,Cc,M,Carbonatite,1999,0.37,5.3,1.1,0.22,,,,1.38,,532,1.32E-013,7.01E-011,6.05E+004,114
I = Ijolite,Cc,M,Carbonatite,1999,0.37,1.7,1.2,0.57,,,,0.03,,691,3.94E-013,2.73E-010,5.13E+004,74
O =Ore,D,X,Dunite,1999,0.37,3.6,1.4,0.17,,,,1.05,,2144,2.46E-014,5.27E-011,2.47E+005,115
Cpx = Clinopyroxenite,Dc,M,Carbonatite,1999,0.37,6.5,1.5,0.07,,,,0.12,,745,4.54E-014,3.38E-011,5.51E+004,74
,I,M,Ijolite,1999,0.37,4.3,1.5,0.05,,,,2.81,,3720,1.26E-014,4.68E-011,1.39E+005,37
,O,M,Ore,1999,0.37,2.6,1.2,0.04,,,,0.80,,1415,1.48E-014,2.10E-011,1.00E+005,71
,O,M,Ore,1999,0.37,1.1,1.2,0.19,,,,2.06,,1456,6.34E-014,9.24E-011,1.09E+005,75
,Cpx,M,Pyroxenite,1999,0.37,0.7,1.1,0.10,,,,0.22,,926,5.51E-014,5.11E-011,6.39E+004,69
,Dc,M,Carbonatite,1999,0.37,5.1,1.2,0.08,,,,0.02,,716,4.65E-014,3.33E-011,6.08E+004,85
Marty_and_ Zimmerman_1999,CLDR01,OL,MORB,1999,0,-8.1,0.6,0.033,-3.8,,,,,10215,1.25293657008614E-015,1.28E-011,9.34E+005,91
,CLDR04,OL,MORB,1999,0,-3.7,0.5,0.075,-3.4,,,,,4734,1.16156282998944E-015,5.5E-012,2.31E+006,487
,CY82 31 01,OL,MORB,1999,0,-3.1,2.8,0.003,,,,,,429.7,1.46273508242396E-014,6.3E-012,8.20E+003,19
,SR1DR04,OL,MORB,1999,0,-3.6,1.2,0.003,-6.3,,,,,735.8,4.20738327904452E-015,3.1E-012,2.38E+004,32
,ND 11-2 #1,OL,MORB,1999,0,-3.3,0.7,0.069,,,,,,500.9,1.27515441322973E-014,6.4E-012,1.93E+005,385
,ND 11-2 #2,OL,MORB,1999,0,-3.5,0.5,0.044,,,,,,1427,1.5406162464986E-015,2.2E-012,1.01E+006,710
,ND 11-2 #3,OL,MORB,1999,0,-8.9,0.5,0.087,,,,,,171.8,9.83796296296296E-015,1.7E-012,3.16E+005,1840
,ND 12-2,OL,MORB,1999,0,0.6,0.9,0.008,,,,,,913.8,2.40489724529952E-015,2.2E-012,1.16E+005,127
,ND 15-4,OL,MORB,1999,0,-1.0,0.9,0.013,,,,,,859.7,3.83408853258975E-015,3.3E-012,1.25E+005,146
,ND 18-1,OL,MORB,1999,0,,,,,,,,,1098,1.3648771610555E-016,1.5E-013,1.57E+005,143
,ND 19-8,OL,MORB,1999,0,1.0,0.9,0.010,,,,,,1782,1.40213123948402E-015,2.5E-012,2.64E+005,148
,ND 21-3,OL,MORB,1999,0,,,,,,,,,697.8,1.71722953634803E-016,1.2E-013,1.75E+005,250
,ND21-4,OL,MORB,1999,0,-4.0,0.4,0.027,-3.7,,,,,4456,1.1667040610276E-015,5.2E-012,8.23E+005,185
,SR2DR02,OL,MORB,1999,0,-3.0,0.6,0.005,,,,,,519.7,5.37737660841175E-015,2.8E-012,3.53E+004,68
,SR2DR03,OL,MORB,1999,0,-3.2,0.7,0.025,,,,,,706.5,1.5547703180212E-015,1.1E-012,5.72E+005,810
,KS 11 A,OL,MORB,1999,0,-0.7,1.0,0.008,-6.3,,,,,469.5,1.57492029755579E-014,7.41E-012,1.71E+004,37
,KS 12 A,OL,MORB,1999,0,,,,,,,,,423,2.19339622641509E-015,9.3E-013,1.82E+004,43
,KS 04 A,OL,MORB,1999,0,2.1,0.6,0.021,,,,,,387.9,4.67986628953459E-014,1.82E-011,1.62E+004,42
,MR80 59 4,OL,MORB,1999,0,3.1,0.7,0.043,-5.9,,,,,362.3,7.76218001651528E-014,2.82E-011,1.98E+004,55
,HY09-07H,OL,MORB,1999,0,-1.3,1.0,0.111,-6.4,,,,,845.6,2.71674935034255E-014,2.3E-011,1.46E+005,173
,JC 217 D1 (3),OL,MORB,1999,0,-2.1,0.6,0.034,-2.5,,,,,4249,3.74117647058824E-015,1.59E-011,3.26E+005,77
,JC 0300703D1,OL,MORB,1999,0,1.8,0.3,0.070,-5.3,,,,,491.9,5.64008926759992E-014,2.78E-011,4.45E+004,90
,MD23-4,OL,MORB,1999,0,-6.9,0.6,0.079,-3.2,,,,,3463,1.35392609699769E-014,4.69E-011,2.08E+005,60
,MD57 D4-4,OL,MORB,1999,0,-4.7,0.3,0.028,,,,,,3555,2.75590551181102E-015,9.8E-012,3.66E+005,103
,MD23-2,OL,MORB,1999,0,-3.9,0.4,0.118,-4.0,,,,,3676,9.62741365243405E-015,3.54E-011,4.39E+005,120
,MD370301,OL,MORB,1999,0,-3.9,0.3,0.074,,,,,,5509,6.62431941923775E-015,3.65E-011,4.02E+005,73
,SWIR DR2-3,OL,MORB,1999,0,-2.4,0.4,0.147,-6.1,,,,,1862,2.49597423510467E-014,4.65E-011,2.10E+005,113
,MD23-1,OL,MORB,1999,0,,,,,,,,,1886,3.49761526232114E-015,6.6E-012,,
,ST2-17-6,OL,MORB,1999,0,0.8,0.5,0.010,,,,,,531.9,6.19253143178833E-015,3.3E-012,5.65E+004,106
,ST2-17-7,OL,MORB,1999,0,-0.5,0.4,0.115,-4.3,,,,,3339,5.89820359281437E-015,1.97E-011,6.97E+005,209
,ST-17-10,OL,MORB,1999,0,,,0.01,-3.3,,,,,666.7,5.24187509360491E-015,3.5E-012,6.81E+004,102
Nishio_et_al_1999,KH93-3-DR3-A1,OL,MORB,1999,0,-1.7,,0.23,-2.6,,,,,3150,1.87301587301587E-014,5.90187301587302E-011,4.38E+005,139
,KH93-3-DR1-f1,OL,MORB,1999,0,-2.2,,0.10,-3.0,,,,,515,7.96116504854369E-014,4.10796116504854E-011,4.36E+004,85
,KH93-3-DR9-G1,OL,MORB,1999,0,-1.0,,0.29,-5.6,,,,,11300,7.16814159292035E-015,8.10071681415929E-011,1.42E+006,125
,KH93-3-DR25-A1,OL,MORB,1999,0,-2.3,,0.22,-3.1,,,,,17000,3.05882352941176E-015,5.20030588235294E-011,2.59E+006,152
,KH93-3-DR25-A2,OL,MORB,1999,0,-1.6,,0.31,-2.1,,,,,704,1.03693181818182E-013,7.31036931818182E-011,1.06E+005,151
,KH93-3-DR6-A1,OL,MORB,1999,0,-2.0,,0.20,-4.0,,,,,4950,2.1010101010101E-014,1.0402101010101E-010,3.33E+005,67
,CH31-DR11,OL,MORB,1999,0,-1.2,,0.07,-5.7,,,,,5190,9.2485549132948E-015,4.80092485549133E-011,2.71E+005,52
,CH98-DR11,OL,MORB,1999,0,-3.1,,0.09,-3.1,,,,,19000,1.73684210526316E-015,3.30017368421053E-011,1.85E+006,97
Bebout_et_al_1999a,KDC-50,MOS,Schist,1999,0.4,3.7,,803,,,,3.07,151,,,,,
Altered sedimentary rocks,KDC-45,MOS,Schist,1999,0.4,3.7,,908,,,,2.89,147,,,,,
from the Skiddaw aureole,KDC-30,MOS,Schist,1999,0.4,3.1,,848,,,,3.50,160,,,,,
,KDC-26,MOS,Schist,1999,0.4,3.9,,837,,,,3.11,146,,,,,
,KDC-23,MOS,Schist,1999,0.4,3.6,,893,,,,3.31,157,,,,,
,KDC-19,MOS,Schist,1999,0.4,4.1,,863,,,,3.34,155,,,,,
,KDC-13,MOS,Schist,1999,0.4,3.7,,667,,,,3.07,150,,,,,
,KDC-12,MOS,Schist,1999,0.4,3.3,,859,,,,3.04,151,,,,,
,KDC-8,MOS,Schist,1999,0.4,4.2,,740,,,,3.25,155,,,,,
,KDC-7,MOS,Schist,1999,0.4,3.9,,831,,,,3.35,165,,,,,
,KDC-50,MOS,Schist,1999,0.4,5.0,,1039,,,,4.43,201,,,,,
,KDC-61,MOS,Schist,1999,0.4,7.3,,466,,,,2.74,146,,,,,
,KDC-62,MOS,Schist,1999,0.4,6.8,,462,,,,3.25,150,,,,,
,KDC-65,MOS,Schist,1999,0.4,4.7,,425,,,,3.27,158,,,,,
,KDC-66,MOS,Schist,1999,0.4,4.2,,493,,,,3.26,161,,,,,
,KDC-70,MOS,Schist,1999,0.4,7.3,,528,,,,2.90,159,,,,,
,KDC-72,MOS,Schist,1999,0.4,7.2,,147,,,,3.36,192,,,,,
,JKDC-73,MOS,Schist,1999,0.4,6.5,,150,,,,3.76,218,,,,,
,KDC-75,MOS,Schist,1999,0.4,4.1,,409,,,,3.65,155,,,,,
,KDC-76,MOS,Schist,1999,0.4,6.6,,141,,,,3.39,186,,,,,
,KDC-77,MOS,Schist,1999,0.4,8.7,,206,,,,3.18,170,,,,,
,KDC-80,MOS,Schist,1999,0.4,4.9,,113,,,,4.46,158,,,,,
,KDC-81,MOS,Schist,1999,0.4,4.6,,85,,,,4.64,196,,,,,
,KDC-82,MOS,Schist,1999,0.4,5.3,,237,,,,3.60,149,,,,,
Sadofsky_and_Bebout_2000,3,MOS,Biotite,2000,0.41,9.6,,19,,,,,,,,,,
Biotite analyses from ,5,MOS,Biotite,2000,0.41,8.5,,14,,,,,,,,,,
Vermont and Maine,7a,MOS,Biotite,2000,0.41,4.5,,915,,,,,,,,,,
Siluro-devonian in age,7b,MOS,Biotite,2000,0.41,4.4,,1134,,,,,,,,,,
,7c,MOS,Biotite,2000,0.41,4.4,,1270,,,,,,,,,,
,7d,MOS,Biotite,2000,0.41,4.5,,1122,,,,,,,,,,
,15a,MOS,Biotite,2000,0.41,3.6,,688,,,,,,,,,,
,15b,MOS,Biotite,2000,0.41,3.9,,655,,,,,,,,,,
,16a,MOS,Biotite,2000,0.41,3.9,,767,,,,,,,,,,
,16b,MOS,Biotite,2000,0.41,4.7,,668,,,,,,,,,,
,20a,MOS,Biotite,2000,0.41,3.5,,578,,,,,,,,,,
,20b,MOS,Biotite,2000,0.41,3.9,,541,,,,,,,,,,
,21,MOS,Biotite,2000,0.41,5.3,,623,,,,,,,,,,
,23,MOS,Biotite,2000,0.41,6.3,,497,,,,,,,,,,
,23v,MOS,Biotite,2000,0.41,6.4,,302,,,,,,,,,,
,27,MOS,Biotite,2000,0.41,8.6,,709,,,,,,,,,,
,26a,MOS,Biotite,2000,0.41,9.2,,817,,,,,,,,,,
,26b,MOS,Biotite,2000,0.41,10.2,,451,,,,,,,,,,
,26d,MOS,Biotite,2000,0.41,11.0,,542,,,,,,,,,,
,26c,MOS,Biotite,2000,0.41,10.7,,262,,,,,,,,,,
,37.5,MOS,Biotite,2000,0.41,10.8,,223,,,,,,,,,,
,42,MOS,Biotite,2000,0.41,7.3,,801,,,,,,,,,,
,45,MOS,Biotite,2000,0.41,6.7,,608,,,,,,,,,,
,18,MOS,Biotite,2000,0.41,7.4,,994,,,,,,,,,,
,50,MOS,Biotite,2000,0.41,8.6,,217,,,,,,,,,,
,6b,MOS,Biotite,2000,0.41,11.9,,57,,,,,,,,,,
,6a,MOS,Biotite,2000,0.41,6.8,,32,,,,,,,,,,
,24,MOS,Biotite,2000,0.41,3.3,,66,,,,,,,,,,
,20a,MOS,Biotite,2000,0.41,4.1,,13,,,,,,,,,,
Maine,7a,MOS,Biotite,2000,0.41,6.0,,996,,,,,,,,,,
,8a,MOS,Biotite,2000,0.41,6.5,,510,,,,,,,,,,
,10,MOS,Biotite,2000,0.41,4.4,,1412,,,,,,,,,,
,12,MOS,Biotite,2000,0.41,6.2,,1351,,,,,,,,,,
,5b,MOS,Biotite,2000,0.41,6.6,,1820,,,,,,,,,,
,13,MOS,Biotite,2000,0.41,7.2,,1144,,,,,,,,,,
,16,MOS,Biotite,2000,0.41,8.9,,1181,,,,,,,,,,
White micas,3,MOS,Muscovite,2000,0.41,9.6,,13,,,,,,,,,,
,7a,MOS,Muscovite,2000,0.41,4.4,,258,,,,,,,,,,
,7b,MOS,Muscovite,2000,0.41,3.8,,196,,,,,,,,,,
,7c,MOS,Muscovite,2000,0.41,4.5,,153,,,,,,,,,,
,7d,MOS,Muscovite,2000,0.41,4.2,,299,,,,,,,,,,
,15a,MOS,Muscovite,2000,0.41,4.5,,234,,,,,,,,,,
,16a,MOS,Muscovite,2000,0.41,4.0,,242,,,,,,,,,,
,16b,MOS,Muscovite,2000,0.41,4.3,,276,,,,,,,,,,
,20b,MOS,Muscovite,2000,0.41,3.8,,391,,,,,,,,,,
,23,MOS,Muscovite,2000,0.41,6.4,,65,,,,,,,,,,
,27,MOS,Muscovite,2000,0.41,8.3,,300,,,,,,,,,,
,26a,MOS,Muscovite,2000,0.41,8.8,,220,,,,,,,,,,
,26b,MOS,Muscovite,2000,0.41,9.2,,237,,,,,,,,,,
,26d,MOS,Muscovite,2000,0.41,9.1,,224,,,,,,,,,,
,26c,MOS,Muscovite,2000,0.41,9.4,,155,,,,,,,,,,
,37.5,MOS,Muscovite,2000,0.41,8.8,,53,,,,,,,,,,
,45,MOS,Muscovite,2000,0.41,6.8,,401,,,,,,,,,,
,18,MOS,Muscovite,2000,0.41,7.5,,258,,,,,,,,,,
,50,MOS,Muscovite,2000,0.41,8.5,,62,,,,,,,,,,
,53,MOS,Muscovite,2000,0.41,8.3,,35,,,,,,,,,,
,25c,MOS,Muscovite,2000,0.41,8.9,,30,,,,,,,,,,
,6b,MOS,Muscovite,2000,0.41,9.1,,56,,,,,,,,,,
,6c,MOS,Muscovite,2000,0.41,10.3,,54,,,,,,,,,,
,24,MOS,Muscovite,2000,0.41,3.9,,23,,,,,,,,,,
,22,MOS,Muscovite,2000,0.41,6.5,,9,,,,,,,,,,
Maine,982,MOS,Muscovite,2000,0.41,4.1,,773,,,,,,,,,,
,987,MOS,Muscovite,2000,0.41,5.4,,483,,,,,,,,,,
,988a,MOS,Muscovite,2000,0.41,6.6,,496,,,,,,,,,,
,9810,MOS,Muscovite,2000,0.41,4.6,,286,,,,,,,,,,
,9812,MOS,Muscovite,2000,0.41,6.4,,397,,,,,,,,,,
,985b,MOS,Muscovite,2000,0.41,6.4,,233,,,,,,,,,,
,9813,MOS,Muscovite,2000,0.41,6.6,,333,,,,,,,,,,
Kao_and_Liu_2000,Rock,AOS,Slate,2000,0.01,3.9,0.1,800,-25.0,,,,,,,,,
Jia_and_Kerrich_2000,Abitibi-K,CL,Granite,2000,2.7,5.3,,20,,,,,,,,,,
Measurements of minerals from Archean granites,Abitibi-K,CL,Granite,2000,2.7,5.0,,20,,,,,,,,,,
,Abitibi-K,CL,Granite,2000,2.7,2.3,,20,,,,,,,,,,
K = K-spar,Abitibi-L,CL,Granite,2000,2.7,1.3,,20,,,,,,,,,,
B = Biotite,Abitibi-M,CL,Granite,2000,2.7,1.6,,20,,,,,,,,,,
L = lepidolite,Uchi-B,CL,Tonalite,2000,2.7,-1.6,,50,,,,,,,,,,
M = Muscovite,Uchi-B,CL,Tonalite,2000,2.7,-3.0,,20,,,,,,,,,,
,Uchi-B,CL,Tonalite,2000,2.7,0.3,,30,,,,,,,,,,
Abitibi = peraluminous granites,Uchi-B,CL,Tonalite,2000,2.7,-1.2,,30,,,,,,,,,,
 ,Uchi-B,CL,Tonalite,2000,2.7,-5.3,,20,,,,,,,,,,
Uchi = tonalites,Uchi-B,CL,Tonalite,2000,2.7,-3.8,,20,,,,,,,,,,
,Uchi-B,CL,Tonalite,2000,2.7,2.3,,20,,,,,,,,,,
,Uchi-B,CL,Tonalite,2000,2.7,5.1,,20,,,,,,,,,,
,Uchi-B,CL,Tonalite,2000,2.7,-0.9,,20,,,,,,,,,,
Jia_and_Kerrich_2000,KA II-1,ACL,Muscovite,2000,2.7,19.4,,195,,,,11.28,,,,,,
,KA II-2,ACL,Muscovite,2000,2.7,18.9,,203,,,,,,,,,,
,KA II-3,ACL,Muscovite,2000,2.7,19.2,,198,,,,,,,,,,
,KA I-1,ACL,Muscovite,2000,2.7,20.3,,202,,,,11.30,,,,,,
,KA I-2,ACL,Muscovite,2000,2.7,19.4,,205,,,,,,,,,,
,KA I-3,ACL,Muscovite,2000,2.7,18.2,,194,,,,,,,,,,
,KA I-4,ACL,Muscovite,2000,2.7,19.9,,193,,,,,,,,,,
,B4,MCL,Muscovite,2000,2.7,16.8,,186,,,,11.20,,,,,,
,B4-1,MCL,Muscovite,2000,2.7,17.2,,191,,,,11.25,,,,,,
,B5,MCL,Muscovite,2000,2.7,16.7,,170,,,,11.14,,,,,,
,D-1,MCL,Muscovite,2000,2.7,15.6,,160,,,,11.05,,,,,,
,GH IA,MCL,Muscovite,2000,2.7,18.2,,150,,,,10.87,,,,,,
,GH IB,MCL,Muscovite,2000,2.7,19.8,,170,,,,11.04,,,,,,
, GH IC,MCL,Muscovite,2000,2.7,16.9,,140,,,,10.79,,,,,,
,GH I-B,MCL,Muscovite,2000,2.7,15.1,,100,,,,11.14,,,,,,
,GH I-C,MCL,Muscovite,2000,2.7,14.6,,120,,,,11.28,,,,,,
,GH I-D,MCL,Muscovite,2000,2.7,17.8,,111,,,,,,,,,,
,GH I-E,MCL,Muscovite,2000,2.7,15.6,,113,,,,,,,,,,
,GH I-F,MCL,Muscovite,2000,2.7,16.0,,128,,,,11.29,,,,,,
,GH II-1,MCL,Muscovite,2000,2.7,14.7,,30,,,,10.59,,,,,,
,GH II-2,MCL,Muscovite,2000,2.7,17.1,,40,,,,10.66,,,,,,
,GH II-3,MCL,Muscovite,2000,2.7,20.9,,38,,,,9.77,,,,,,
,GH II-4,MCL,Muscovite,2000,2.7,21.0,,42,,,,,,,,,,
,GH II-5,MCL,Muscovite,2000,2.7,17.0,,42,,,,,,,,,,
,MAC,MCL,Muscovite,2000,2.7,17.0,,57,,,,9.39,,,,,,
,MAC-1,MCL,Muscovite,2000,2.7,14.0,,53,,,,9.80,,,,,,
,HD-1,MCL,Muscovite,2000,2.7,13.6,,23,,,,9.69,,,,,,
,HD-2,MCL,Muscovite,2000,2.7,10.4,,19,,,,9.50,,,,,,
,WL170,MCL,Muscovite,2000,2.7,12.8,,19,,,,9.81,,,,,,
,WL230,MCL,Muscovite,2000,2.7,14.8,,19,,,,,,,,,,
,WL100,MCL,Muscovite,2000,2.7,20.7,,19,,,,,,,,,,
,WL230,MCL,Muscovite,2000,2.7,16.6,,20,,,,,,,,,,
,NR7-1,MCL,Biotite,2000,2.7,22.6,,70,,,,9.87,,,,,,
,NR10,MCL,Biotite,2000,2.7,8.7,,20,,,,9.43,,,,,,
,MRAI-1,MCL,Biotite,2000,2.7,13.0,,20,,,,9.60,,,,,,
,MRA 1-2,MCL,Biotite,2000,2.7,19.0,,20,,,,9.83,,,,,,
,MRA II-1,MCL,Biotite,2000,2.7,14.0,,20,,,,9.88,,,,,,
,VHW-1,MCL,Biotite,2000,2.7,12.6,,10,,,,9.40,,,,,,
,NNM-1,MCL,Biotite,2000,2.7,10.9,,30,,,,9.26,,,,,,
,NNM-2,MCL,Biotite,2000,2.7,20.6,,30,,,,9.44,,,,,,
,NNM-a,MCL,Biotite,2000,2.7,16.1,,50,,,,9.68,,,,,,
,NNM-b,MCL,Biotite,2000,2.7,16.4,,40,,,,9.60,,,,,,
,RT-1,MCL,Biotite,2000,2.7,15.9,,20,,,,9.78,,,,,,
,RT-2,MCL,Biotite,2000,2.7,23.7,,20,,,,,,,,,,
Pinti_et_al_2001,SJM43,MOS,Metapelite,2001,3.8,7.1,0.9,26.31,,,,,,189352,7.04E-014,1.33E-008,1.33E+007,70
Metasediments. ,SJM43a,MOS ,Biotite,2001,3.8,10.7,1.3,72.00,,,,,,143898,3.10E-013,4.47E-008,8.29E+006,58
Pilbara Australia,SJM43,MOS ,Biotite,2001,3.8,9.4,0.6,74.27,,,,,,168108,3.15E-013,5.29E-008,8.43E+006,50
Greenl_and_,1021,MOS ,BIF,2001,3.8,8.2,0.4,3.60,,,,,,2817,2.39E-014,6.74E-011,5.37E+006,1907
WR = Whole Rock,136,MOS ,BIF,2001,3.8,0.8,0.7,2.62,,,,,,2848,1.80E-014,5.14E-011,5.19E+006,1822
B = biotite,611,MOS ,Metachert,2001,3.8,9.2,0.6,0.73,,,,,,11641,1.54E-014,1.79E-010,1.70E+006,146
I = Iron sep. ,702,MOS ,Metachert,2001,3.8,12.2,1.1,0.41,,,,,,17126,6.03E-015,1.03E-010,2.43E+006,142
C = Chert,Pano D-136,AOS,Chert,2001,3,-3.8,0.7,,,,,,,29792,3.87E-014,1.15E-009,,
,Pano C-85,AOS,Chert,2001,3,5.2,0.5,0.36,,,,,,4950,1.87E-014,9.24E-011,6.89E+005,139
,Chert-Barite,AOS,Chert,2001,3,6.9,0.5,0.27,,,,,,786,2.00E-014,1.57E-011,4.83E+005,615
,458,AOS,Chert,2001,3,6.1,0.9,0.93,,,,,,3755,3.32E-014,1.25E-010,1.00E+006,266
,LBR-31,AOS,BIF,2001,3,7.2,1.2,4.13,,,,,,395,1.99E-014,7.88E-012,7.41E+006,18755
,HR-28-544,AOS,Chert,2001,3,11.5,0.5,1.94,,,,,,14715,8.17E-015,1.20E-010,8.48E+006,576
Mingram_and_Brauer_2001,LG,AOS,Slate,2001,0.45,3.0,,572,-27.9,,,3.60,,,,,,
Passive margin metasediments,LG,AOS,Slate,2001,0.45,2.0,,603,-28.3,,,2.97,,,,,,
that have undergone HP-UHP,LG,AOS,Slate,2001,0.45,3.2,,499,-25.0,,,4.24,,,,,,
metamorphism. Found in Bavaria/Alps,LG,AOS,Slate,2001,0.45,1.2,,482,-26.6,,,4.06,,,,,,
LG = Low-grade,P,MOS,Phyllite,2001,0.45,2.2,,498,-26.1,,,4.00,,,,,,
P= Phyllite,P,MOS,Phyllite,2001,0.45,2.3,,483,-23.7,,,3.41,,,,,,
GP = Garnet Phyllite,P,MOS,Phyllite,2001,0.45,0.0,,369,-28.3,,,3.22,,,,,,
MS = Mica schist,P,MOS,Phyllite,2001,0.45,2.6,,420,-27.1,,,3.87,,,,,,
GE =  Gneiss/Eclogite,P,MOS,Phyllite,2001,0.45,1.7,,358,-27.8,,,3.48,,,,,,
T = Transition zone,P,MOS,Phyllite,2001,0.45,1.8,,681,-27.4,,,5.04,,,,,,
G = gneiss,GP,MOS,Phyllite,2001,0.45,3.1,,397,-24.7,,,4.55,,,,,,
,GP,MOS,Phyllite,2001,0.45,3.6,,697,-24.5,,,6.18,,,,,,
,GP,MOS,Phyllite,2001,0.45,4.2,,373,-27.9,,,4.79,,,,,,
,GP,MOS,Phyllite,2001,0.45,5.5,,334,-28.7,,,4.17,,,,,,
,GP,MOS,Phyllite,2001,0.45,3.3,,292,-25.6,,,2.75,,,,,,
,GP,MOS,Phyllite,2001,0.45,2.3,,630,-29.2,,,5.01,,,,,,
,GP,MOS,Phyllite,2001,0.45,3.3,,483,-27.2,,,4.48,,,,,,
,GP,MOS,Phyllite,2001,0.45,2.9,,657,-29.6,,,7.24,,,,,,
,MS,MOS,Schist,2001,0.48,2.8,,389,-26.3,,,4.70,,,,,,
,MS,MOS,Schist,2001,0.48,4.2,,217,-23.9,,,3.60,,,,,,
,MS,MOS,Schist,2001,0.48,4.3,,397,-29.2,,,5.82,,,,,,
,MS,MOS,Schist,2001,0.48,3.4,,323,-28.2,,,4.68,,,,,,
,MS,MOS,Schist,2001,0.48,4.0,,419,-26.0,,,6.08,,,,,,
,MS,MOS,Schist,2001,0.48,3.8,,232,-26.2,,,4.43,,,,,,
,MS,MOS,Schist,2001,0.48,4.6,,303,-29.9,,,5.48,,,,,,
,MS,MOS,Schist,2001,0.48,2.5,,334,-27.8,,,4.81,,,,,,
,MS,MOS,Schist,2001,0.48,5.2,,143,-26.7,,,3.00,,,,,,
,MS,MOS,Schist,2001,0.48,10.3,,117,-28.1,,,5.86,,,,,,
,GE,MOS,Gneiss,2001,0.48,10.5,,88,-23.8,,,4.84,,,,,,
,GE,MOS,Gneiss,2001,0.48,7.0,,101,-27.8,,,4.50,,,,,,
,GE,MOS,Gneiss,2001,0.48,5.7,,59,-23.4,,,6.12,,,,,,
,T,MOS,Gneiss,2001,0.48,3.8,,264,-26.8,,,3.93,,,,,,
,T,MOS,Gneiss,2001,0.48,3.6,,62,-28.0,,,2.53,,,,,,
,T,MOS,Gneiss,2001,0.48,1.3,,78,-28.2,,,2.63,,,,,,
,T,MOS,Gneiss,2001,0.48,1.2,,43,-30.3,,,3.61,,,,,,
,T,MOS,Gneiss,2001,0.48,2.0,,43,-29.0,,,4.84,,,,,,
,T,MOS,Gneiss,2001,0.48,1.8,,288,-27.7,,,5.85,,,,,,
,T,MOS,Gneiss,2001,0.48,7.5,,31,-29.0,,,4.94,,,,,,
,G,MOS,Gneiss,2001,0.55,2.9,,93,-28.9,,,3.38,,,,,,
,G,MOS,Gneiss,2001,0.55,2.5,,66,-28.7,,,3.38,,,,,,
,G,MOS,Gneiss,2001,0.55,3.6,,34,-30.1,,,4.23,,,,,,
,G,MOS,Gneiss,2001,0.55,3.2,,27,-28.6,,,3.03,,,,,,
Jenkyns_et_al_2001,Bore hole from engl_and_,AOS,Shale,2001,0.185,-0.8,,,,,,,,,,,,
read from graph,,AOS,Shale,2001,0.185,0.0,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,0.2,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-0.6,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.2,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.2,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-2.0,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.8,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.4,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.4,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.0,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.2,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.4,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-1.6,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-2.0,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-0.8,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-3.0,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,-0.1,,,,,,,,,,,,
,,AOS,Shale,2001,0.185,1.8,,,,,,,,,,,,
Cartigny_et_al_2001,Sn 10,D,Eclogitic,2001,0.37,,,1272,-7.0,,,,,,,,,
Diamonds,Gm 97-2,D,Eclogitic,2001,0,,,622,-16.5,,,,,,,,,
E = eclogitic,Gm 97-8,D,Eclogitic,2001,0,,,261,-18.0,,,,,,,,,
F =Fibrous,D5,D,Eclogitic,2001,0.07,,,1808,-7.0,,,,,,,,,
P = peridotitic,Dm 101 K,D,Eclogitic,2001,0.07,,,1929,-8.2,,,,,,,,,
,Dm 101 A,D,Eclogitic,2001,0.07,,,3350,-6.4,,,,,,,,,
,JW 67,D,Peridotitic,2001,0.235,,,1148,-13.2,,,,,,,,,
,F 71,D,Peridotitic,2001,0.118,,,1194,-7.3,,,,,,,,,
,F 5 ,D,Peridotitic,2001,0.118,,,1108,-6.9,,,,,,,,,
,OR 36-1,D,Peridotitic,2001,0.093,,,36,-19.9,,,,,,,,,
,OR 36-2,D,Peridotitic,2001,0.093,,,21,-19.1,,,,,,,,,
,OR 35,D,Peridotitic,2001,0.093,,,189,-18.1,,,,,,,,,
,CHL 52,D,Peridotitic,2001,0.46,,,1189,-6.0,,,,,,,,,
,JW 25,D,Eclogitic,2001,0.0856,,,,-24.4,,,,,,,,,
,J222,D,Eclogitic,2001,0.0856,,,42,-23.8,,,,,,,,,
,E 9012,D,Eclogitic,2001,0.026,,,23,-21.7,,,,,,,,,
,J 11,D,Eclogitic,2001,0.0856,,,88,-21.1,,,,,,,,,
,OR 32,D,Eclogitic,2001,0.093,,,100,-19.8,,,,,,,,,
,JW 42,D,Eclogitic,2001,0.235,,,145,-19.2,,,,,,,,,
,J 23,D,Eclogitic,2001,0.0856,,,65,-18.9,,,,,,,,,
,OR 7,D,Eclogitic,2001,0.093,,,414,-18.0,,,,,,,,,
,J 36,D,Eclogitic,2001,0.0856,,,172,-17.9,,,,,,,,,
,OR 54,D,Eclogitic,2001,0.093,,,389,-17.2,,,,,,,,,
,OR 2,D,Eclogitic,2001,0.093,,,359,-17.1,,,,,,,,,
,J 17,D,Eclogitic,2001,0.0856,,,175,-16.8,,,,,,,,,
,OR 51,D,Eclogitic,2001,0.093,,,494,-16.6,,,,,,,,,
,JW 13,D,Eclogitic,2001,0.235,,,267,-16.3,,,,,,,,,
,JW 36,D,Eclogitic,2001,0.235,,,340,-16.3,,,,,,,,,
,OR 1,D,Eclogitic,2001,0.093,,,489,-16.0,,,,,,,,,
,JW 20,D,Eclogitic,2001,0.235,,,318,-15.5,,,,,,,,,
,OR 28,D,Eclogitic,2001,0.093,,,334,-14.9,,,,,,,,,
,OR 4,D,Eclogitic,2001,0.093,,,539,-14.1,,,,,,,,,
,OR 24,D,Eclogitic,2001,0.093,,,514,-14.1,,,,,,,,,
,OR 20,D,Eclogitic,2001,0.093,,,575,-14.1,,,,,,,,,
,OR 8,D,Eclogitic,2001,0.093,,,448,-13.9,,,,,,,,,
,OR 10,D,Eclogitic,2001,0.093,,,693,-13.4,,,,,,,,,
,OR 3,D,Eclogitic,2001,0.093,,,443,-13.3,,,,,,,,,
,E 9004,D,Eclogitic,2001,0.026,,,1211,-10.2,,,,,,,,,
,OR 6,D,Eclogitic,2001,0.093,,,804,-9.8,,,,,,,,,
,ER 9001,D,Eclogitic,2001,0.026,,,1109,-8.5,,,,,,,,,
,K 54,D,Eclogitic,2001,0.094,,,1130,-7.8,,,,,,,,,
,JW 33,D,Eclogitic,2001,0.235,,,1222,-6.3,,,,,,,,,
,JW 1,D,Eclogitic,2001,0.235,,,72,-21.1,,,,,,,,,
,OR 7-2,D,Eclogitic,2001,0.093,,,265,-18.3,,,,,,,,,
,OR 7-1,D,Eclogitic,2001,0.093,,,173,-17.6,,,,,,,,,
,DP 354-1,D,Eclogitic,2001,0.1,,,478,-16.1,,,,,,,,,
,OR 1-2,D,Eclogitic,2001,0.093,,,417,-15.9,,,,,,,,,
,DP 354-2,D,Eclogitic,2001,0.1,,,428,-15.9,,,,,,,,,
,OR 1-1,D,Eclogitic,2001,0.093,,,421,-15.8,,,,,,,,,
,OR 10,D,Eclogitic,2001,0.093,,,723,-14.3,,,,,,,,,
,OR 3-2,D,Eclogitic,2001,0.093,,,393,-13.8,,,,,,,,,
,JW 36,D,Eclogitic,2001,0.235,,,459,-12.1,,,,,,,,,
,W 43,D,Eclogitic,2001,0.026,,,2473,-5.9,,,,,,,,,
,B14,D,Eclogitic,2001,0.026,,,1800,-7.5,,,,,,,,,
Sano_et_al_2001,OIB,VV,Glass,2001,0,-0.4,,,,,,,,,,,,
Island arc gas/fluid,OIB,VV,Glass,2001,0,0.4,,,,,,,,,,,,
back arc basin glass (BABB),OIB,VV,Glass,2001,0,0.4,,,,,,,,,,,,
OIB glass,BABB,VV,Glass,2001,0,-1.9,,,,,,,,,,,,
,BABB,VV,Glass,2001,0,1.9,,,,,,,,,,,,
,BABB,VV,Glass,2001,0,-2.7,,,,,,,,,,,,
,BABB,VV,Glass,2001,0,-1.1,,,,,,,,,,,,
,BABB,VV,Glass,2001,0,0.4,,,,,,,,,,,,
,BABB,VV,Glass,2001,0,1.8,,,,,,,,,,,,
,BABB,VV,Glass,2001,0,1.6,,,,,,,,,,,,
,BABB,VV,Glass,2001,0,-0.6,,,,,,,,,,,,
,BABB,VV,Glass,2001,0,0.0,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,2.8,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,3.7,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,0.1,,,,3.589329021827E-014,1.18E+005,,,,,,,
,IA,VV,Gas/Fluid,2001,0,1.5,,,,2.59720062208398E-014,1.70E+005,,,,,,,
,IA,VV,Gas/Fluid,2001,0,4.0,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,1.1,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,0.9,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,0.1,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,3.2,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,3.3,,,,,,,,,,,,
,IA,VV,Gas/Fluid,2001,0,4.6,,,,,,,,,,,,
Holloway_et_al_ 2001,Exchequer,AOS,Slate,2001,,,,1370,,,,,,,,,,
,Auburn,MCL,Schist,2001,,,,480,,,,,,,,,,
Sephton_et_al_2002,1,AOS,Shale,2002,0.199,3.4,,,-32.0,,,,,,,,,
Triassic AOS values read ,2,AOS,Limestone,2002,0.199,2.0,,,-31.8,,,,,,,,,
from graph,3,AOS,Limestone,2002,0.199,2.1,,,-31.2,,,,,,,,,
,4,AOS,Shale,2002,0.199,1.3,,,-31.9,,,,,,,,,
,5,AOS,Limestone,2002,0.199,0.3,,,-30.4,,,,,,,,,
,6,AOS,Shale,2002,0.199,0.1,,,-30.4,,,,,,,,,
,7,AOS,Shale,2002,0.199,1.5,,,-28.7,,,,,,,,,
,8,AOS,Shale,2002,0.2,-0.6,,,-29.7,,,,,,,,,
,9,AOS,Shale,2002,0.21,1.9,,,-29.0,,,,,,,,,
,10,AOS,Shale,2002,0.22,4.7,,,-30.3,,,,,,,,,
,11,AOS,Shale,2002,0.22,5.0,,,-30.7,,,,,,,,,
,12,AOS,Shale,2002,0.22,3.2,,,-29.7,,,,,,,,,
,13,AOS,Shale,2002,0.22,2.3,,,-30.0,,,,,,,,,
,14,AOS,Mudstone,2002,0.22,2.5,,,-30.9,,,,,,,,,
,15,AOS,Shale,2002,0.22,3.5,,,-30.8,,,,,,,,,
,16,AOS,Limestone,2002,0.22,3.1,,,-30.7,,,,,,,,,
,17,AOS,Shale,2002,0.22,2.7,,,-30.9,,,,,,,,,
Yamaguchi_2002,Timeball Hill,AOS,Shale,2002,2.22,5.9,0.5,400,,,,,,,,,,
PhD dissertation. Measurements ,Oak Tree ,AOS,Shale,2002,2.56,2.1,0.7,100,,,,,,,,,,
of a number of Archean shales,Wittenoom Dolomite (Hamersley Gp),AOS,Dolostone,2002,2.6,5.8,0.3,200,,,,,,,,,,
We report the average of ,Carawine Dolomite (Hamersley Gp),AOS,Dolostone,2002,2.6,0.2,0.3,600,,,,,,,,,,
multiple analyses from each ,Marra Mamba (Hamersley Gp),AOS,Shale,2002,2.6,2.2,2.0,100,,,,,,,,,,
formation,Lewin Shale,AOS,Shale,2002,2.69,3.4,3.1,700,,,,,,,,,,
,Sheba Fm,AOS,Kerogen,2002,3.25,0.9,1.3,100,,,,,,,,,,
,Sheba Fm,AOS,Shale,2002,3.25,3.4,0.7,400,,,,,,,,,,
Matsumoto_et_al_2002,VIC51,X,Lherzolite,2002,0.01,0.1,1.2,0.054,,,,,,3277,5.11213720316623E-015,3.75E-007,3.79E+005,116
,VIC51A,X,Lherzolite,2002,0.01,0.5,1.8,0.004,,,,,,1444,7.23264166001596E-016,2.34E-008,1.79E+005,124
Anhydrous lherzolites,GAMVL3,X,Lherzolite,2002,0.01,-6.0,1.2,0.014,,,,,,1790,3.44827586206897E-015,1.38E-007,1.45E+005,81
Mantle xenoliths from ,VIC53C,X,Lherzolite,2002,0.01,-0.8,1.2,0.008,,,,,,384,9.06385281385281E-015,7.82E-008,3.30E+004,86
Australia,VIC53C,X,Lherzolite,2002,0.01,-1.5,1.3,0.007,,,,,,394,6.4484126984127E-015,5.71E-008,3.60E+004,91
,VIC54F,X,Lherzolite,2002,0.01,1.9,1.4,0.005,,,,,,421,4.69924812030075E-015,4.44E-008,3.80E+004,90
,SHD6,X,Lherzolite,2002,0.01,2.0,1.7,0.003,,,,,,558,2.1865889212828E-015,2.74E-008,4.90E+004,88
Fischer_et_al_2002,Zunil,VV,Gas,2002,0,6.1,,68,,,,,,,,,,
Central American volcanic gases and fluids,San Marcos,VV,Gas,2002,0,6.0,,180,,,,,,,,,,
,Volcan Fuego,VV,Gas,2002,0,6.3,,3190,,,,,,,,,,
,Amatitlan,VV,Gas,2002,0,0.0,,4648,,,,,,,,,,
,Amatitlan,VV,Gas,2002,0,6.0,,2,,,,,,,,,,
,Amatitlan,VV,Fluid,2002,0,3.1,,2,,,,,,,,,,
,Amatitlan,VV,Fluid,2002,0,5.5,,650,,,,,,,,,,
,Tecuamburro,VV,Gas,2002,0,6.9,,936,,,,,,,,,,
,Tecuamburro,VV,Gas,2002,0,6.9,,2030,,,,,,,,,,
,Tecuamburro,VV,Gas,2002,0,0.0,,1038,,,,,,,,,,
,Moyuta,VV,Fluid,2002,0,6.7,,,,,,,,,,,,
,Moyuta,VV,Fluid,2002,0,6.2,,40,,,,,,,,,,
,Poas,VV,Gas,2002,0,-1.9,,46,,,,,,,,,,
,Poas,VV,Gas,2002,0,-4.8,,74,,,,,,,,,,
,Poas,VV,Gas,2002,0,-4.9,,42,,,,,,,,,,
,Poas,VV,Gas,2002,0,-3.0,,204,,,,,,,,,,
,Turrialba,VV,Gas,2002,0,0.8,,136,,,,,,,,,,
,Turrialba,VV,Gas,2002,0,-4.8,,1074,,,,,,,,,,
,Irazu,VV,Gas,2002,0,4.2,,,,,,,,,,,,
N concentrations are vol% N2,B835.Cp,X,Clinopyroxene,2002,,-0.1,,1,,,,,,,,,,
Busigny_et_al_2003,00Li10,AOS,Pelite,2003,0.1,3.8,,441,,,,2.44,117,,,,,
ophiolite with shaly-marly-limestone protolith,00Li8S,AOS,Pelite,2003,0.1,4.1,,762,,,,4.75,229,,,,,
,00Li9,AOS,Marlstone,2003,0.1,3.1,,226,,,,1.20,62,,,,,
,00Li7,AOS,Pelite,2003,0.1,4.7,,234,,,,2.22,96,,,,,
,C18,MOS,Schist,2003,0.1,2.9,,169,,,,0.93,51,,,,,
,98SE3,MOS,Schist,2003,0.1,3.0,,313,,,,1.36,72,,,,,
,SL98-2P,MOS,Schist,2003,0.1,3.7,,560,,,,2.48,126,,,,,
,98SE5,MOS,Schist,2003,0.1,2.8,,1721,,,,7.07,341,,,,,
,98SE6,MOS,Schist,2003,0.1,3.2,,1069,,,,5.23,272,,,,,
,SL98-3C,MOS,Schist,2003,0.1,3.2,,232,,,,0.88,45,,,,,
,SL98-3P,MOS,Schist,2003,0.1,3.7,,1637,,,,7.96,347,,,,,
,98SE7,MOS,Schist,2003,0.1,2.6,,228,,,,0.61,39,,,,,
,98SE8,MOS,Schist,2003,0.1,3.7,,621,,,,3.52,151,,,,,
,98SE9,MOS,Schist,2003,0.1,4.4,,523,,,,2.94,127,,,,,
,90-25B,MOS,Schist,2003,0.1,4.8,,195,,,,1.59,75,,,,,
,90-25A,MOS,Schist,2003,0.1,3.6,,446,,,,2.23,109,,,,,
Sadofsky_and_Bebout_2003,VD 2a ,MOS,Schist,2003,0.1,3.0,,891,-25.2,3.27,0.48,4.16,166,,,,,
Metasediments from Franciscan complex,VD 5c,MOS,Schist,2003,0.1,2.4,,503,-25.3,,,,,,,,,
and the Baja Terrane,VD 9b,MOS,Schist,2003,0.1,2.4,,256,-25.3,2.22,0.32,,,,,,,
,Mendo 8,MOS,Schist,2003,0.1,2.8,,748,-25.4,,,,,,,,,
,KW98-14a,MOS,Schist,2003,0.1,3.4,,689,-24.9,,,,,,,,,
,KW98-21b,MOS,Schist,2003,0.1,1.4,,106,-25.2,2.52,0.37,1.92,72,,,,,
,KW98-93,MOS,Schist,2003,0.1,2.9,,677,-25.8,,,,,,,,,
,Eel4 Shale,MOS,Schist,2003,0.1,1.5,,380,-24.2,2.03,0.38,2.33,101,,,,,
,JC c4a,MOS,Schist,2003,0.1,1.3,,675,-24.7,2.5,0.28,1.90,90,,,,,
,JC 5,MOS,Schist,2003,0.1,1.5,,214,-24.6,2.02,0.2,1.41,54,,,,,
,JC 6,MOS,Schist,2003,0.1,1.7,,599,-25.0,,,,,,,,,
,AP c5b,MOS,Schist,2003,0.1,1.7,,108,-24.8,,,,,,,,,
,Apc5a,MOS,Schist,2003,0.1,1.6,,219,-28.2,2.82,0.27,1.02,39,,,,,
,AP 8,MOS,Schist,2003,0.1,1.2,,195,-25.6,1.72,0.4,2.14,74,,,,,
,CR 2b,MOS,Schist,2003,0.1,1.0,,777,-23.8,2.08,0.24,1.31,44,,,,,
,CR 1a2 mafic,MOS,Schist,2003,0.1,0.3,,30,-25.9,,,,,,,,,
,Alder 1c,MOS,Schist,2003,0.1,1.4,,604,-25.7,,,,,,,,,
,Alder 2,MOS,Schist,2003,0.1,1.8,,385,-26.9,2.09,0.27,1.14,48,,,,,
,WGE-Q34,MOS,Schist,2003,0.1,2.2,,166,-24.5,,,,,,,,,
,WGE-Q26f,MOS,Schist,2003,0.1,0.7,,36,-26.0,,,,,,,,,
,WGE-Q20,MOS,Schist,2003,0.1,1.5,,170,-24.7,,,,,,,,,
,WGE-Q38,MOS,Schist,2003,0.1,2.1,,166,-24.2,,,,,,,,,
,WGE-Q26g,MOS,Schist,2003,0.1,1.1,,58,-26.8,,,,,,,,,
,6-4-8-1,MOS,Schist,2003,0.1,0.6,,801,,,,,,,,,,
,6-4-1-1,MOS,Schist,2003,0.1,0.2,,463,,,,,,,,,,
,SS3-1,MOS,Schist,2003,0.1,2.2,,866,,,,,,,,,,
,SS3-2,MOS,Schist,2003,0.1,1.9,,559,,,,,,,,,,
Baja,RLS-585-1,MOS,Schist,2003,0.1,1.9,,226,-28.8,2.67,0.27,1.10,35,,,,,
,RLS-585-14,MOS,Schist,2003,0.1,0.1,,305,-25.3,1.59,0.38,1.52,65,,,,,
,RLS-486-105,MOS,Schist,2003,0.1,2.5,,692,-25.5,1.37,0.32,3.24,106,,,,,
,RLS-585-71,MOS,Schist,2003,0.1,1.9,,425,-24.2,1.84,0.2,0.85,36,,,,,
,RLS-486-130,MOS,Schist,2003,0.1,2.8,,300,-23.3,1.83,,0.93,35,,,,,
Marty_and_Dauphas_2003,SO47-5D2,OIB,Basalt,2003,0,3.9,1.6,3.7,,,,,,905,1.14E-012,1.04E-009,1.20E+005,133
"Recent OIBs, locations shown below. ",2SO47-9D2,OIB,Basalt,2003,0,0.6,1.6,0.1,,,,,,329,1.56E-013,5.16E-011,2.70E+004,82
Shown are averages of multiple analyses,TH09-02,OIB,Basalt,2003,0,1.4,1.6,0.3,,,,,,348,4.70E-013,1.64E-010,2.50E+004,72
Teahitia,TH09-05,OIB,Basalt,2003,0,1.4,1.6,0.1,,,,,,299,1.33E-013,4.00E-011,2.90E+004,97
,TH12-06,OIB,Basalt,2003,0,0.5,1.6,0.8,,,,,,468,7.95E-013,3.73E-010,3.50E+004,75
,TH14-02,OIB,Basalt,2003,0,-0.2,1.6,0.4,,,,,,490,3.28E-013,1.61E-010,4.60E+004,94
,TH14-03-4,OIB,Basalt,2003,0,1.5,1.6,0.8,,,,,,9995,3.12E-014,3.12E-010,8.60E+005,86
,TH14-03-5,OIB,Basalt,2003,0,8.0,1.3,2.3,,,,,,2231,2.64E-013,5.90E-010,3.10E+005,139
,TH14-05,OIB,Basalt,2003,0,4.1,1.3,0.6,,,,,,2597,8.97E-014,2.33E-010,2.30E+005,89
Mehetia,TH10-04,OIB,Basalt,2003,0,0.5,1.6,0.9,,,,,,660,6.35E-013,4.20E-010,5.20E+004,79
Cyana,SO47-81DS,OIB,Basalt,2003,0,5.3,1.6,0.06,,,,,,417,4.78E-014,2.00E-011,4.60E+004,110
,TH25-03-4,OIB,Basalt,2003,0,3.6,1.3,0.01,,,,,,5175,1.40E-015,7.26E-012,3.20E+005,62
Rocard,SO47-34DS,OIB,Basalt,2003,0,4.5,1.3,1.8,,,,,,1598,4.46E-013,7.13E-010,1.50E+005,94
,TH21,OIB,Basalt,2003,0,2.9,1.6,0.04,,,,,,384,4.47E-014,1.72E-011,3.00E+004,78
Seamount1,DTH02-01-1,OIB,Basalt,2003,0,6.7,1.6,0.06,,,,,,4786,4.03E-015,1.93E-011,5.30E+005,111
,DTH02-01-2,OIB,Basalt,2003,0,6.1,1.8,0.07,,,,,,3156,6.81E-015,2.15E-011,3.70E+005,117
,DTH02-01-3,OIB,Basalt,2003,0,0.4,1.8,0.05,,,,,,6681,3.29E-015,2.20E-011,5.90E+005,88
,DTH02-01-4,OIB,Basalt,2003,0,3.5,1.6,0.13,,,,,,1264,2.30E-014,2.91E-011,2.10E+005,166
,DTH02-01-5,OIB,Basalt,2003,0,2.3,1.3,0.03,,,,,,5134,3.00E-015,1.54E-011,3.90E+005,76
,DTH02-02-1,OIB,Basalt,2003,0,3.4,1.6,0.11,,,,,,8202,2.49E-015,2.04E-011,1.44E+006,176
,DTH02-02-2,OIB,Basalt,2003,0,4.2,1.2,0.07,,,,,,3130,1.10E-014,3.44E-011,2.40E+005,77
Seamount2,DTH03-02,OIB,Basalt,2003,0,1.3,1.3,0.03,,,,,,360,2.77E-014,1.00E-011,4.10E+004,114
Seamount3,DTH04-01-1,OIB,Basalt,2003,0,5.8,1.6,0.08,,,,,,592,7.39E-014,4.38E-011,3.80E+004,64
,DTH04-01-2,OIB,Basalt,2003,0,3.5,1.7,0.10,,,,,,777,7.28E-014,5.66E-011,5.10E+004,66
,DTH04-01-3,OIB,Basalt,2003,0,1.4,1.7,0.06,,,,,,1641,2.28E-014,3.74E-011,8.60E+004,52
Seamount4,DTH05-02,OIB,Basalt,2003,0,4.0,1.3,0.002,,,,,,335,4.20E-015,1.41E-012,1.80E+004,54
Cook-Austral,TH28-07,OIB,Basalt,2003,0,2.6,1.7,0.02,,,,,,299,5.87E-014,1.76E-011,1.30E+004,43
MacDonald,TH30-03,OIB,Basalt,2003,0,1.8,1.6,2.30,,,,,,291,3.25E-012,9.49E-010,2.50E+004,86
Hawaii,T4D3#3,OIB,Basalt,2003,0,2.1,1.3,0.29,,,,,,298,3.75E-013,1.12E-010,2.80E+004,94
Loihi,T4D3#7,OIB,Basalt,2003,0,1.7,1.3,0.08,,,,,,305,1.27E-013,3.89E-011,2.40E+004,79
East pacific rise,G324G,OIB,Basalt,2003,0,3.1,1.3,0.04,,,,,,422,1.70E-014,7.21E-012,7.90E+004,187
,G296G,OIB,Basalt,2003,0,1.6,1.3,0.01,,,,,,1095,2.18E-015,2.39E-012,1.70E+005,155
,G136D,OIB,Basalt,2003,0,1.4,1.3,0.09,,,,,,3825,3.92E-015,1.50E-011,8.00E+005,209
,G178D,OIB,Basalt,2003,0,1.6,1.3,0.01,,,,,,618,4.88E-015,3.02E-012,5.70E+004,92
Iceland,DICE10-10,OIB,Basalt,2003,0,0.2,1.8,0.03,,,,,,1669,1.01E-014,1.69E-011,1.20E+005,72
,DICE10-10,OIB,Basalt,2003,0,0.0,1.8,0.04,,,,,,3203,5.90E-015,1.89E-011,2.30E+005,72
,DICE10-10,OIB,Basalt,2003,0,0.1,1.9,0.07,,,,,,3302,1.03E-014,3.41E-011,2.60E+005,79
,DICE11-10#,OIB,Basalt,2003,0,-0.6,1.9,0.05,,,,,,940,2.91E-014,2.74E-011,6.20E+004,66
,DICE11-10#,OIB,Basalt,2003,0,-1.5,1.8,0.07,,,,,,3004,1.10E-014,3.30E-011,2.30E+005,77
,DICE11-10#,OIB,Basalt,2003,0,3.3,1.8,0.02,,,,,,1574,5.49E-015,8.64E-012,1.10E+004,7
Jia_et_al_2003,CP60/93,M,Lamproite,2003,0.1,4.4,,163,,3.97,0.45,2.89,85.5,,,,,
Lamprolite = L,B-4,M,Lamproite,2003,0.1,3.9,,88,,2.03,0.29,5.32,133,,,,,
Lamprophyre = LP,SD-1,M,Lamproite,2003,0.1,4.3,,209,,5.06,0.69,7.09,54.3,,,,,
,SD-2,M,Lamproite,2003,0.1,6.2,,63,,4.75,0.57,,81.8,,,,,
,SD-3,M,Lamproite,2003,0.1,1.5,,232,,,,7.14,,,,,,
,P-1,M,Lamproite,2003,0.1,1.6,,277,,5.19,0.67,7.31,83.2,,,,,
,P-2,M,Lamproite,2003,0.1,2.2,,294,,6.9,0.9,7.56,91.5,,,,,
,M2/1,M,Lamproite,2003,0.1,4.1,,119,,3.09,0.4,3.42,57,,,,,
,M-2/2,M,Lamproite,2003,0.1,5.5,,394,,3.35,0.46,4.69,85.2,,,,,
,KH-1,M,Lamprophyre,2003,0.1,1.6,,82,,3.44,0.41,4.91,67.5,,,,,
,KH-2,M,Lamprophyre,2003,0.1,3.3,,371,,6.21,0.9,4.96,20.4,,,,,
,R839A,M,Lamproite,2003,0.1,8.7,,21,,2.34,0.31,2.41,137,,,,,
Glasmacher_et_al_2003,C-M-t,MOS,Slate,2003,0.485,,,500,,,,4.01,0.169,,,,,
,C-M-m,MOS,Slate,2003,0.485,,,600,,,,3.99,0.16,,,,,
,C-M-b,MOS,Slate,2003,0.485,,,700,,,,4.42,0.173,,,,,
,M-I-M,MOS,Slate,2003,0.485,,,200,,,,3.07,0.115,,,,,
,T-M,MOS,Slate,2003,0.485,,,400,,,,4.92,0.209,,,,,
Sadofsky_and_ Bebout 2004,1,OS,Clay,2004,0.01,8.2,,330,,,,,,,,,,
N from Izu-Bonin-Mariana Arc,3,OS,Clay,2004,0.01,6.1,,371,,,,,,,,,,
Oceanic Drilling Project ,6,OS,Clay,2004,0.01,6.7,,350,,,,,,,,,,
Sites 1149 (35) 800 (6) 801(8) 802(2),26,OS,Clay,2004,0.01,6.1,,462,,,,,,,,,,
Sample names are core depths (m),27,OS,Clay,2004,0.01,6.2,,448,,,,,,,,,,
,28,OS,Clay,2004,0.01,6.1,,508,,,,,,,,,,
,39,OS,Clay,2004,0.01,5.8,,395,,,,,,,,,,
,40,OS,Clay,2004,0.01,5.7,,366,,,,,,,,,,
,45,OS,Clay,2004,0.01,6.3,,383,,,,,,,,,,
,56,OS,Clay,2004,0.01,5.7,,355,,,,,,,,,,
,58,OS,Clay,2004,0.01,5.5,,103,,,,,,,,,,
,66,OS,Clay,2004,0.01,5.5,,416,,,,,,,,,,
,75,OS,Clay,2004,0.01,5.3,,383,,,,,,,,,,
,85,OS,Clay,2004,0.01,5.3,,295,,,,,,,,,,
,93,OS,Clay,2004,0.01,4.8,,365,,,,,,,,,,
,104,OS,Clay,2004,0.01,5.0,,400,,,,,,,,,,
,113,OS,Clay,2004,0.01,4.7,,281,,,,,,,,,,
,121,OS,Clay,2004,0.01,4.7,,240,,,,,,,,,,
,135,OS,Clay,2004,0.01,3.9,,281,,,,,,,,,,
,142,OS,Clay,2004,0.01,3.7,,214,,,,,,,,,,
,1515,OS,Clay,2004,0.01,4.6,,329,,,,,,,,,,
,160,OS,Clay,2004,0.01,4.7,,340,,,,,,,,,,
,161,OS,Clay,2004,0.01,4.9,,335,,,,,,,,,,
,165,OS,Clay,2004,0.01,4.5,,285,,,,,,,,,,
,171,OS,Clay,2004,0.01,4.9,,259,,,,,,,,,,
,180,OS,Clay,2004,0.01,4.6,,97,,,,,,,,,,
,196,OS,Clay,2004,0.01,4.6,,236,,,,,,,,,,
,237,OS,Chert,2004,0.01,2.5,,26,,,,,,,,,,
,341,OS,Chert,2004,0.01,3.0,,18,,,,,,,,,,
,388,OS,Chert,2004,0.01,4.0,,23,,,,,,,,,,
,248,OS,Siltstone,2004,0.01,-0.9,,661,,,,,,,,,,
,465,OS,Clay,2004,0.01,-0.2,,37,,,,,,,,,,
,444,OS,S_and_stone,2004,0.01,3.9,,78,,,,,,,,,,
,342,OS,Clay,2004,0.01,4.5,,127,,,,,,,,,,
,422,OS,Clay,2004,0.01,4.2,,116,,,,,,,,,,
Ueno_et_al_2004,T005,AOS,Kerogen,2004,3.5,-4.1,0.2,,-34.8,,,,,,,,,
Kerogens from Australia,T013B,AOS,Kerogen,2004,3.5,1.8,1.5,,-34.6,,,,,,,,,
North Pole,T070B,AOS,Kerogen,2004,3.5,4.0,1.6,,-35.9,,,,,,,,,
,96NP452,AOS,Kerogen,2004,3.5,1.0,1.2,,-37.2,,,,,,,,,
,Panp E296a,AOS,Kerogen,2004,3.5,-3.4,0.0,,-33.1,,,,,,,,,
,Pano E299aB,AOS,Kerogen,2004,3.5,-2.8,1.3,,-34.2,,,,,,,,,
Brauer_et_al_2004,Bublak,VV,Gas,2004,0,-3.7,0.7,0,-2.0,,,,,,,,,
Gas from mineral springs,Brambach,VV,Gas,2004,0,-0.6,0.3,0,-4.3,,,,,,,,,
on the Czech German ,Elster,VV,Gas,2004,0,-0.9,0.2,19,-4.2,,,,,,,,,
border,Schonbrunn,VV,Gas,2004,0,-1.2,0.2,97,-16.4,,,,,,,,,
Papineau_et_al_2005,MS-2,MOS,Mica,2005,1.2,16.0,2.2,1139,,,,,,,,,,
Biotites from metasediments,MS-4,MOS,Mica,2005,1.2,10.2,1.6,1300,,,,,,,,,,
"MS= Moine, Scotland",FIK-97-7,MOS,Mica,2005,1.9,4.9,2.0,525,,,,,,,,,,
FIK/FISIJ=Finland,FIK-97-11,MOS,Mica,2005,1.9,7.8,1.5,497,,,,,,,,,,
GR = Isua,FISIJ-2-15415,MOS,Mica,2005,1.9,19.7,1.0,189,,,,,,,,,,
,GR97im45,MOS,Mica,2005,3.8,10.7,1.6,232,,,,,,,,,,
,GR97im46,MOS,Mica,2005,3.8,12.7,1.5,181,,,,,,,,,,
,GR97im47,MOS,Mica,2005,3.8,12.7,1.5,224,,,,,,,,,,
,GR9817,MOS,Mica,2005,3.8,-1.9,1.3,333,,,,,,,,,,
van_Zuilen_et_al_2005,6.4D2 P,MOS,Graphite,2005,3.76,1.8,0.8,9,,,,,,13400,1.32E-012,1.76E-008,2.39E+005,18
Isua metasediments. Mostly shown,6.4D2 C,MOS,Graphite,2005,3.76,1.6,0.7,2,,,,,,12000,6.99E-013,8.39E-009,1.24E+005,10
are measurements from graphite,AL43-3 P,MOS,Graphite,2005,3.76,1.0,0.5,4,,,,,,10900,2.54E-012,2.76E-008,6.00E+004,6
,AL43-3 C,MOS,Graphite,2005,3.76,1.9,0.8,0.77,,,,,,4500,2.58E-013,1.16E-009,1.06E+005,24
,6.4D1 P,MOS,Graphite,2005,3.76,2.6,3.5,0.60,,,,,,8900,1.31E-012,1.17E-008,1.62E+004,2
,6.4D1 C,MOS,Graphite,2005,3.76,-3.7,1.3,8.2,,,,,,9975,5.91E-013,5.89E-009,4.94E+005,49
,6.3A2 P,MOS,Graphite,2005,3.76,6.4,1.8,2.7,,,,,,15400,6.15E-013,9.46E-009,1.58E+005,10
,6.3A2 C,MOS,Graphite,2005,3.76,-2.8,1.2,6.0,,,,,,7900,2.26E-013,1.79E-009,9.45E+005,120
,23,OS,Clay,2005,0.01,5.0,,289,,,,,,,,,,
Pitcairn_et_al_2005,B14,MOS,Schist,2005,0.14,5.1,,279,,,,4.21,162.4,,,,,
Mica and Whole Rock from New Zealand,B30,MOS,Schist,2005,0.14,1.3,,128,,,,3.05,110.6,,,,,
I reporting analyses for which ,B14,MOS,Muscovite,2005,0.14,4.1,,163,,,,,,,,,,
there are both mica and WR data,B30,MOS,Muscovite,2005,0.14,3.6,,206,,,,,,,,,,
,C90,MOS,Schist,2005,0.14,4.2,0.5,428,,,,3.60,123.5,,,,,
,C90,MOS,Muscovite,2005,0.14,4.9,1.1,1061,,,,,,,,,,
,B82,AOS,Schist,2005,0.14,4.5,,138,,,,2.56,92.8,,,,,
,B82,AOS,Mica,2005,0.14,7.0,,245,,,,,,,,,,
,B92,MOS,Schist,2005,0.14,0.9,,249,,,,3.29,112.4,,,,,
,B92,MOS,Mica,2005,0.14,2.0,,278,,,,,,,,,,
,C50,MOS,Schist,2005,0.14,2.9,,119,,,,4.47,168.5,,,,,
,C50,MOS,Mica,2005,0.14,4.3,,459,,,,,,,,,,
,C66,MOS,Schist,2005,0.14,2.0,,459,,,,5.95,220.8,,,,,
,C66,MOS,Mica,2005,0.14,1.3,,421,,,,,,,,,,
Busigny_et_al_2005,MS#5,MOS,Schist,2005,1.2,14.9,,245,,,,,,,,,,
Methods that,SL98-3P,MOS,Schist,2005,0.14,3.7,,1637,,,,,,,,,,
also measure some schists,98SE9,MOS,Schist,2005,0.14,4.4,,523,,,,,,,,,,
and oceanic lithosphere,90-25B,MOS,Schist,2005,0.14,4.8,,195,,,,,,,,,,
Li_and_Bebout_2005,0.21,OS,S_and_stone,2005,0.005,7.0,,1296,2.5,,,,,,,,,
ODP leg 170 Central American ,1.42,OS,S_and_stone,2005,0.005,6.3,,1283,,,,,,,,,,
Margin. ,3.73,OS,S_and_stone,2005,0.005,7.4,,2382,,,,,,,,,,
Sample names are core depths,6.66,OS,Chert,2005,0.005,6.7,,2081,,,,,,,,,,
,8.38,OS,Chert,2005,0.005,6.9,,2262,,,,,,,,,,
Chert=diatomaceous ooze,10.15,OS,Chert,2005,0.005,7.6,,2270,,,,,,,,,,
,14.37,OS,Chert,2005,0.005,5.7,,1680,,,,,,,,,,
,18.66,OS,Chert,2005,0.005,6.2,,1979,,,,,,,,,,
Site 1039--->,21.86,OS,Chert,2005,0.005,5.2,,2221,,,,,,,,,,
,25.55,OS,Chert,2005,0.005,7.7,,1210,,,,,,,,,,
,28.93,OS,Chert,2005,0.005,6.9,,1673,,,,,,,,,,
,32.77,OS,Chert,2005,0.005,5.7,,1763,,,,,,,,,,
,36.38,OS,Chert,2005,0.005,5.3,,1610,,,,,,,,,,
,40.5,OS,Chert,2005,0.005,7.0,,1395,,,,,,,,,,
,45.83,OS,Chert,2005,0.005,6.2,,1157,,,,,,,,,,
,50.7,OS,Chert,2005,0.005,4.4,,1107,,,,,,,,,,
,55.39,OS,Chert,2005,0.005,6.3,,1191,,,,,,,,,,
,60,OS,Chert,2005,0.005,5.0,,1121,,,,,,,,,,
,64.87,OS,Chert,2005,0.005,6.0,,790,,,,,,,,,,
,69.99,OS,Chert,2005,0.005,5.1,,1619,,,,,,,,,,
,174.41,OS,Chert,2005,0.005,5.6,,951,,,,,,,,,,
,80,OS,Chert,2005,0.005,5.4,,1168,,,,,,,,,,
,83.91,OS,Chert,2005,0.005,6.4,,717,,,,,,,,,,
,89.99,OS,Siltstone,2005,0.005,5.9,,780,2.6,,,,,,,,,
,94.88,OS,Siltstone,2005,0.005,5.3,,1075,,,,,,,,,,
,100.2,OS,Siltstone,2005,0.005,5.6,,1042,,,,,,,,,,
,106.91,OS,Siltstone,2005,0.005,6.1,,909,3.2,,,,,,,,,
,112.33,OS,Siltstone,2005,0.005,4.7,,981,,,,,,,,,,
,117.43,OS,Siltstone,2005,0.005,6.2,,749,,,,,,,,,,
,120.37,OS,Siltstone,2005,0.005,6.2,,792,,,,,,,,,,
,126.76,OS,Siltstone,2005,0.005,6.9,,699,,,,,,,,,,
,131.55,OS,Siltstone,2005,0.005,6.8,,633,,,,,,,,,,
,136.54,OS,Clay,2005,0.005,6.0,,866,,,,,,,,,,
,146.08,OS,Clay,2005,0.005,7.9,,361,0.1,,,,,,,,,
,147.64,OS,Clay,2005,0.005,8.2,,499,1.0,,,,,,,,,
,152.67,OS,Clay,2005,0.005,5.6,,804,,,,,,,,,,
,157.22,OS,Clay,2005,0.005,6.1,,406,0.3,,,,,,,,,
,162.09,OS,Clay,2005,0.005,8.5,,403,1.3,,,,,,,,,
,168.44,OS,Clay,2005,0.005,6.1,,358,1.3,,,,,,,,,
,173.46,OS,Clay,2005,0.005,7.6,,519,1.3,,,,,,,,,
,177.93,OS,Clay,2005,0.005,7.2,,344,1.2,,,,,,,,,
,187.52,OS,Clay,2005,0.005,4.2,,110,2.2,,,,,,,,,
,197.12,OS,Clay,2005,0.005,5.0,,99,1.5,,,,,,,,,
,206.83,OS,Chert,2005,0.005,5.4,,62,1.5,,,,,,,,,
,216.41,OS,Chert,2005,0.005,3.4,,76,1.6,,,,,,,,,
,223.01,OS,Chert,2005,0.005,3.4,,105,2.0,,,,,,,,,
,234.23,OS,Chert,2005,0.005,3.1,,79,1.9,,,,,,,,,
,252.02,OS,Chert,2005,0.005,2.9,,78,1.9,,,,,,,,,
,261.72,OS,Chert,2005,0.005,3.5,,66,2.9,,,,,,,,,
,269.93,OS,Chert,2005,0.005,3.2,,106,2.3,,,,,,,,,
,279.48,OS,Limestone,2005,0.005,3.3,,143,2.2,,,,,,,,,
,289.17,OS,Limestone,2005,0.005,3.8,,100,2.2,,,,,,,,,
,309.89,OS,Limestone,2005,0.005,3.1,,72,2.5,,,,,,,,,
,319.47,OS,Limestone,2005,0.005,4.5,,62,2.3,,,,,,,,,
,2332.08,OS,Limestone,2005,0.005,3.9,,85,1.9,,,,,,,,,
,348.26,OS,Limestone,2005,0.005,2.4,,196,2.4,,,,,,,,,
,360.87,OS,Limestone,2005,0.005,5.0,,96,2.2,,,,,,,,,
,371.97,OS,Limestone,2005,0.005,3.6,,141,2.0,,,,,,,,,
,374.06,OS,Limestone,2005,0.005,8.0,,576,2.3,,,,,,,,,
,365.65,OS,Limestone,2005,0.005,5.1,,85,1.9,,,,,,,,,
,384.94,OS,Limestone,2005,0.005,4.3,,144,2.2,,,,,,,,,
,393.19,OS,Limestone,2005,0.005,4.0,,119,2.1,,,,,,,,,
,401.57,OS,Limestone,2005,0.005,4.0,,130,2.0,,,,,,,,,
,416.95,OS,Limestone,2005,0.005,3.5,,148,1.4,,,,,,,,,
,421.62,OS,Limestone,2005,0.005,4.2,,67,1.0,,,,,,,,,
Busigny_et_al_2005a,09-02WR,MOL,Gabbro,2005,0.14,7.4,,4.40,,,,,,,,,,
,ETF7,MOL,peridotite,2005,0.14,9.4,,2.00,,,,,,,,,,
,16R-1,AOL,Basalt,2005,0.01,3.6,,2.80,,,,,,,,,,
Tappert_et_al_2005,P ,D,Peridotitic,2005,0.0856,,,500,-5.0,,,,,,,,,
Diamonds,E ,D,Eclogitic,2005,0.0856,,,700,-15.0,,,,,,,,,
P=peridotitic E=eclogitic S=sublithospheric,S,D,S,2005,0.0856,,,60,-20.0,,,,,,,,,
Krooss_et_al_2005,Parchim,OS,Shale,2005,0.31,,,600,,,,,,,,,,
Carboniferous Shales,Parchim,OS,Shale,2005,0.31,,,1140,,,,,,,,,,
from Germany,Parchim,OS,Shale,2005,0.31,,,1030,,,,,,,,,,
,Parchim,OS,Shale,2005,0.31,,,760,,,,,,,,,,
,Parchim,OS,Shale,2005,0.31,,,1160,,,,,,,,,,
,Eldena,OS,Shale,2005,0.31,,,4090,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,1180,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,2660,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,3090,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,1050,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,1260,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,1270,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,1470,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,1200,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,1410,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,2550,,,,,,,,,,
,Prottlin,OS,Shale,2005,0.31,,,2080,,,,,,,,,,
,Loissin,OS,Shale,2005,0.31,,,570,,,,,,,,,,
,Loissin,OS,Shale,2005,0.31,,,1350,,,,,,,,,,
,Loissin,OS,Shale,2005,0.31,,,1280,,,,,,,,,,
,Loissin,OS,Shale,2005,0.31,,,1130,,,,,,,,,,
,Loissin,OS,Shale,2005,0.31,,,1100,,,,,,,,,,
,Grimmen,OS,Shale,2005,0.31,,,640,,,,,,,,,,
,Grimmen,OS,Shale,2005,0.31,,,6940,,,,,,,,,,
,Hundisburg,OS,Shale,2005,0.31,,,520,,,,,,,,,,
,Dranske,OS,Shale,2005,0.31,,,8220,,,,,,,,,,
,Schwalmtal,OS,Shale,2005,0.31,,,710,,,,,,,,,,
,Schwalmtal,OS,Shale,2005,0.31,,,1050,,,,,,,,,,
,Schwalmtal,OS,Shale,2005,0.31,,,970,,,,,,,,,,
,Schwalmtal,OS,Shale,2005,0.31,,,2350,,,,,,,,,,
,Liaohe China,OS,Buddingtonite,2005,0.31,,,17130,,,,,,,,,,
,Ruhr Germ. ,OS,Shale,2005,0.31,,,1810,,,,,,,,,,
,Ruhr Germ. ,OS,Shale,2005,0.31,,,530,,,,,,,,,,
Busigny_et_al_2005b,4R-1,AOL,MORB,2005,0.02,3.1,,9.8,,,,,,,,,,
Listed as core section,8R-1,AOL,MORB,2005,0.02,5.8,,2.4,,,,,,,,,,
,9R-4,AOL,MORB,2005,0.02,5.8,,3.2,,,,,,,,,,
,12R-8,AOL,MORB,2005,0.02,3.9,,2.1,,,,,,,,,,
,16R-1,AOL,MORB,2005,0.02,3.7,,2.8,,,,,,,,,,
,22R-2,AOL,MORB,2005,0.02,4.3,,2.0,,,,,,,,,,
,24R-1,AOL,MORB,2005,0.02,3.6,,3.0,,,,,,,,,,
,26R-6,AOL,MORB,2005,0.02,9.1,,3.9,,,,,,,,,,
,27R-1,AOL,MORB,2005,0.02,3.0,,3.2,,,,,,,,,,
,32R-1,AOL,MORB,2005,0.02,4.9,,3.2,,,,,,,,,,
,37R-1,AOL,MORB,2005,0.02,2.8,,1.8,,,,,,,,,,
,41R-2,AOL,MORB,2005,0.02,3.9,,2.7,,,,,,,,,,
,47R-2,AOL,MORB,2005,0.02,3.6,,3.1,,,,,,,,,,
,52R-1,AOL,MORB,2005,0.02,5.0,,3.4,,,,,,,,,,
,57R-2,AOL,MORB,2005,0.02,-2.7,,9.7,,,,,,,,,,
,57R-3,AOL,MORB,2005,0.02,-3.8,,8.6,,,,,,,,,,
,57R-4,AOL,MORB,2005,0.02,3.4,,4.3,,,,,,,,,,
,67R-1,AOL,MORB,2005,0.02,6.1,,5.9,,,,,,,,,,
,69R-1,AOL,MORB,2005,0.02,2.6,,3.8,,,,,,,,,,
,74R-2,AOL,MORB,2005,0.02,1.6,,1.4,,,,,,,,,,
,BAS-206,AOL,MORB,2005,0.02,2.1,,1.6,,,,,,,,,,
Kerrich_et_al_2006,Mangambeta,AOS,Shale,2006,1.8,6.0,0.6,442,,,,,,,,,,
N from proterozoic/archean rocks,Marcapur,MCS,Shale,2006,1.8,3.9,0.5,347,,,,,,,,,,
from India. We present averages of ,Bhimangundi,MCS,Shale,2006,2.7,3.5,0.9,841,,,,,,,,,,
several locations,Vibutigudda,MCS,Shale,2006,2.7,13.1,1.3,73,,,,,,,,,,
Kerrich_et_al_2006,Kidd Creek,MCL,Mica,2006,2.7,17.5,,14,,,,,,,,,,
N from proterozoic/archean rocks,Ansil,MCL,Mica,2006,2.7,14.4,,21,,,,,,,,,,
from India. We present averages of ,Matagami,MCL,Mica,2006,2.7,17.1,,26,,,,,,,,,,
several locations,Jerome,MCL,Mica,2006,1.8,12.7,,37,,,,,,,,,,
,Kolar,MCL,Gold,2006,2,18.0,,32,,,,,,,,,,
,Mangambeta,ACL,Kerogen,2006,1,6.0,0.6,442,-30.5,,,,,,,,,
,Marcapur,ACL,Kerogen,2006,1,3.9,0.5,347,-28.3,,,,,,,,,
,Bhimangundi,ACL,Kerogen,2006,2,3.5,0.9,841,-32.0,,,,,,,,,
,Vibutigudda,ACL,Kerogen,2006,2,13.1,1.3,73,-27.3,,,,,,,,,
Elkins_et_al_2006,Mombacho,VV,Gas/Fluid,2006,0,0.5,0.8,,,,,,,,,,,
Central American,Mombacho,VV,Gas/Fluid,2006,0,-2.2,0.8,,,,,,,,,,,
volcanics,Masaya,VV,Gas/Fluid,2006,0,1.2,0.1,,,,,,,,,,,
,Masaya,VV,Gas/Fluid,2006,0,3.0,0.1,,,,,,,,,,,
,Masaya,VV,Gas/Fluid,2006,0,4.9,0.6,,,,,,,,,,,
,Momotombo,VV,Gas/Fluid,2006,0,2.1,0.1,,,,,,,,,,,
,Momotombo,VV,Gas/Fluid,2006,0,5.3,0.1,,,,,,,,,,,
,Momotombo,VV,Gas/Fluid,2006,0,4.9,0.5,,,,,,,,,,,
,Momotombo,VV,Gas/Fluid,2006,0,6.9,0.5,,,,,,,,,,,
,Momotombo,VV,Gas/Fluid,2006,0,-2.3,0.2,,,,,,,,,,,
,Cerro Negro,VV,Gas/Fluid,2006,0,-0.6,0.3,,,,,,,,,,,
,Cerro Negro,VV,Gas/Fluid,2006,0,0.4,0.2,,,,,,,,,,,
,Cerro Negro,VV,Gas/Fluid,2006,0,4.9,0.1,,,,,,,,,,,
,Telica,VV,Gas/Fluid,2006,0,3.2,0.1,,,,,,,,,,,
,Telica,VV,Gas/Fluid,2006,0,2.3,0.1,,,,,,,,,,,
,San Cristobal,VV,Gas/Fluid,2006,0,-0.5,0.1,,,,,,,,,,,
,San Cristobal,VV,Gas/Fluid,2006,0,0.1,0.2,,,,,,,,,,,
,Cosegunia,VV,Gas/Fluid,2006,0,-1.7,0.2,,,,,,,,,,,
Jia_2006,Low grade,AOS,Slate,2006,0.44,2.0,0.7,120,,,,5.61,,,,,,
,Chlorite,MOS,Schist,2006,0.44,2.9,0.6,110,,,,5.14,,,,,,
,Biotite,MOS,Schist,2006,0.44,3.1,0.5,86,,,,4.49,,,,,,
,_and_alusite,MOS,Gneiss,2006,0.44,3.8,1.2,81,,,,4.29,,,,,,
,Sillimanite,MOS,Gneiss,2006,0.44,10.4,1.5,43,,,,2.88,,,,,,
,Migmatite,MOS,Gneiss,2006,0.44,10.6,1.5,41,,,,2.77,,,,,,
Westerlund_et_al_2006,PD2,D,Peridotitic,2006,3.55,,,537,,,,,,,,,,
,PD3,D,Peridotitic,2006,3.55,,,506,,,,,,,,,,
,PD4,D,Peridotitic,2006,3.55,,,516,,,,,,,,,,
,PD5,D,Peridotitic,2006,3.55,,,477,,,,,,,,,,
,PD6,D,Peridotitic,2006,3.55,,,419,,,,,,,,,,
,PD7,D,Peridotitic,2006,3.55,,,273,,,,,,,,,,
,PD9,D,Peridotitic,2006,3.55,,,384,,,,,,,,,,
,PD10,D,Peridotitic,2006,3.55,,,292,,,,,,,,,,
Li_et_al_2007,41R1 26-30,OL,MORB,2007,0.17,0.7,,7.8,,,,2.14,,,,,,
ODP Legs 129 _and_ 185,43R1 22-27,OL,MORB,2007,0.17,0.2,,9.5,,,,1.90,,,,,,
Site 801 NW Pacific,43R1 132-135,OL,MORB,2007,0.17,-3.0,,2.8,,,,1.61,,,,,,
,1R1 109-141,OL,MORB,2007,0.17,-1.6,,7.5,,,,1.75,,,,,,
,1R5 80-82,OL,MORB,2007,0.17,-4.9,,2.4,,,,1.05,,,,,,
,4R1 72-77,AOL,MORB,2007,0.17,0.0,,3.0,,,,0.01,,,,,,
,5R2 12-17,AOL,MORB,2007,0.17,0.5,,13,,,,4.39,,,,,,
,5R2 123-130,AOL,MORB,2007,0.17,0.9,,17,,,,1.88,,,,,,
,5R3 99-104,AOL,MORB,2007,0.17,1.2,,16,,,,1.73,,,,,,
,5R3 125-131,AOL,MORB,2007,0.17,0.7,,15,,,,1.28,,,,,,
,7R3 0-5,AOL,MORB,2007,0.17,0.1,,12,,,,0.44,,,,,,
,8R1 18-21,AOL,MORB,2007,0.17,0.7,,18,,,,0.27,,,,,,
,8R1 65-67,AOL,MORB,2007,0.17,-0.2,,9.3,,,,0.84,,,,,,
,10R6 67-70,AOL,MORB,2007,0.17,0.5,,6.7,,,,0.07,,,,,,
,11R2 131-136,AOL,MORB,2007,0.17,-0.1,,6.7,,,,0.10,,,,,,
,12R1 101-104,AOL,MORB,2007,0.17,1.0,,14,,,,0.26,,,,,,
,12R3 57-62,AOL,MORB,2007,0.17,0.9,,4.8,,,,0.08,,,,,,
,15R1 57-61,AOL,MORB,2007,0.17,-2.3,,1.5,,,,0.06,,,,,,
,15R7 31-34,AOL,MORB,2007,0.17,-0.4,,3.4,,,,0.53,,,,,,
,17R4 15-18,AOL,MORB,2007,0.17,-11.4,,3.0,,,,4.15,,,,,,
,19R2 24-27,AOL,MORB,2007,0.17,-6.8,,1.8,,,,0.84,,,,,,
,21R2 69-71,AOL,MORB,2007,0.17,-6.3,,2.8,,,,0.09,,,,,,
,25R1 10-13,AOL,MORB,2007,0.17,-7.0,,2.3,,,,0.05,,,,,,
,34R1 93-96,OL,MORB,2007,0.17,-3.9,,1.3,,,,0.18,,,,,,
,37R5 112-114,AOL,MORB,2007,0.17,-3.1,,2.5,,,,0.43,,,,,,
,40R1 24-27,AOL,MORB,2007,0.17,-11.6,,3.6,,,,0.58,,,,,,
,43R1 13-15,AOL,MORB,2007,0.17,-9.4,,3.8,,,,0.07,,,,,,
,43R3 50-55,OL,MORB,2007,0.17,-3.0,,2.3,,,,2.24,,,,,,
,44R3 23-26,AOL,MORB,2007,0.17,-5.9,,2.4,,,,0.37,,,,,,
,TAB FLO,AOL,MORB,2007,0.17,-7.9,,3.8,,,,3.66,,,,,,
,TAB VCL,OL,MORB,2007,0.17,-2.0,,6.0,,,,1.55,,,,,,
,TAB MIX,OL,MORB,2007,0.17,-2.5,,5.0,,,,3.24,,,,,,
,MORB 0-110 FLO,OL,MORB,2007,0.17,-6.2,,3.8,,,,0.79,,,,,,
,MORB 0-110 MIX,OL,MORB,2007,0.17,-7.1,,4.9,,,,1.00,,,,,,
,MORB 110-220 FLO,OL,MORB,2007,0.17,-4.1,,2.3,,,,0.14,,,,,,
,MORB 110-220 VCL,OL,MORB,2007,0.17,-9.4,,4.2,,,,0.95,,,,,,
,MORB 110-220 MIX,OL,MORB,2007,0.17,-6.2,,3.6,,,,0.39,,,,,,
,MORB 220-420 FLO,OL,MORB,2007,0.17,-5.0,,2.7,,,,0.39,,,,,,
,MORB 220-420 VCL,OL,MORB,2007,0.17,-10.2,,3.5,,,,0.91,,,,,,
,MORB 220-420 MIX,OL,MORB,2007,0.17,-6.6,,4.4,,,,0.57,,,,,,
,SUPER,OL,MORB,2007,0.17,-5.4,,3.9,,,,0.62,,,,,,
,SED,OL,MORB,2007,0.17,-0.5,,5.6,,,,0.72,,,,,,
,30R1 61-66,AOL,MORB,2007,0.17,-4.9,,1.4,,,,,,,,,,
,30R2 56-62,OL,MORB,2007,0.17,-1.8,,2.3,,,,,,,,,,
,10R2 47-51,AOL,MORB,2007,0.17,-2.8,,2.7,,,,,,,,,,
,7R1 37-42,AOL,MORB,2007,0.17,-0.8,,2.5,,,,,,,,,,
,9R3 30-32,AOL,MORB,2007,0.17,-7.9,,2.1,,,,,,,,,,
,11R2 86-92,OL,MORB,2007,0.17,-6.9,,1.5,,,,,,,,,,
,16R3 2-8,OL,MORB,2007,0.17,-6.5,,1.7,,,,,,,,,,
,17R1 92-98,OL,MORB,2007,0.17,-4.3,,1.4,,,,,,,,,,
,19R1 85-89,OL,MORB,2007,0.17,-10.5,,2.5,,,,,,,,,,
Other oceans,13R2 0-2,AOL,MORB,2007,0.05,0.5,,3.3,,,,,,,,,,
,13R2 16-120,AOL,MORB,2007,0.05,4.2,,4.7,,,,,,,,,,
,3R4 50-53,AOL,MORB,2007,0.01,0.1,,2.8,,,,,,,,,,
,33R2 77-80,AOL,MORB,2007,0.005,-5.4,,7.8,,,,,,,,,,
,15R3 83-89,AOL,MORB,2007,0.005,4.8,,12.1,,,,,,,,,,
,38R8 ALT,AOL,MORB,2007,0.1,0.6,,14.6,,,,,,,,,,
,44R4 ALT,AOL,MORB,2007,0.1,8.3,,11.9,,,,,,,,,,
,33R5 ALT,AOL,MORB,2007,0.1,4.0,,10.6,,,,,,,,,,
,41R1 2-7,AOL,MORB,2007,0.05,3.3,,6.5,,,,,,,,,,
,61,AOL,MORB,2007,0.05,3.8,,11.7,,,,,,,,,,
,33R2 74-77,AOL,MORB,2007,0.15,5.5,,13.4,,,,,,,,,,
,66R1 100-102,AOL,MORB,2007,0.15,6.2,,15.2,,,,,,,,,,
,22R2 120-124,AOL,MORB,2007,0.17,-0.6,,7.6,,,,,,,,,,
,35R1 10-15,AOL,MORB,2007,0.02,-5.1,,3.6,,,,,,,,,,
Philippot_et_al_2007,DR23-2,MOL,Peridotite,2007,0.04,6.3,,2.9,,,,,,,,,,
,DR23-2-8,MOL,Peridotite,2007,0.04,7.5,,2.9,,,,,,,,,,
,DR23-3-5,MOL,Peridotite,2007,0.04,6.9,,2.0,,,,,,,,,,
,ETF1,MOL,Peridotite,2007,0.04,8.9,,5.8,,,,,,,,,,
,ETF2,MOL,Peridotite,2007,0.04,15.0,,4.0,,,,,,,,,,
,ETF3,MOL,Peridotite,2007,0.04,11.0,,3.9,,,,,,,,,,
,ETF4,MOL,Serpentinite,2007,0.04,11.3,,2.6,,,,,,,,,,
,ETF6,MOL,Serpentinite,2007,0.04,10.6,,2.8,,,,,,,,,,
,ETF6,MOL,Serpentinite,2007,0.04,9.5,,2.0,,,,,,,,,,
,ET09032R,MOL,Serpentinite,2007,0.04,8.9,,1.4,,,,,,,,,,
,ET0903V,MOL,Serpentinite,2007,0.04,3.7,,5.3,,,,,,,,,,
Quan_et_al_2008,208.2,AOS,Kerogen,2008,0.201,1.8,,,-28.0,,,,,,,,,
organic N from Tr-J boundary,208,AOS,Kerogen,2008,0.201,1.8,,,-27.5,,,,,,,,,
core of Mingolsheim Fm.,207.5,AOS,Kerogen,2008,0.201,-0.1,,,-25.5,,,,,,,,,
Sample names are core depths,207.3,AOS,Kerogen,2008,0.201,0.4,,,-26.7,,,,,,,,,
,206.8,AOS,Kerogen,2008,0.201,0.7,,,-26.3,,,,,,,,,
,206.6,AOS,Kerogen,2008,0.201,0.3,,,-27.6,,,,,,,,,
,206.4,AOS,Kerogen,2008,0.201,1.8,,,-27.7,,,,,,,,,
,206.2,AOS,Kerogen,2008,0.201,2.1,,,-27.6,,,,,,,,,
,206,AOS,Kerogen,2008,0.201,0.6,,,-26.7,,,,,,,,,
,205.45,AOS,Kerogen,2008,0.201,0.6,,,-26.1,,,,,,,,,
,205.23,AOS,Kerogen,2008,0.201,0.7,,,-26.1,,,,,,,,,
,205,AOS,Kerogen,2008,0.201,-0.3,,,-26.1,,,,,,,,,
,204.65,AOS,Kerogen,2008,0.201,0.4,,,-26.3,,,,,,,,,
,204.3,AOS,Kerogen,2008,0.201,0.2,,,-26.7,,,,,,,,,
,203.72,AOS,Kerogen,2008,0.201,0.5,,,-26.5,,,,,,,,,
,202.95,AOS,Kerogen,2008,0.201,1.2,,,-25.4,,,,,,,,,
,202.75,AOS,Kerogen,2008,0.201,0.5,,,-25.2,,,,,,,,,
,202.25,AOS,Kerogen,2008,0.201,0.9,,,-25.1,,,,,,,,,
,202,AOS,Kerogen,2008,0.201,1.0,,,-25.2,,,,,,,,,
,201.8,AOS,Kerogen,2008,0.201,0.9,,,-25.5,,,,,,,,,
,201.54,AOS,Kerogen,2008,0.201,1.0,,,-25.3,,,,,,,,,
,201.3,AOS,Kerogen,2008,0.201,1.1,,,-25.7,,,,,,,,,
,201.1,AOS,Kerogen,2008,0.201,1.1,,,-25.4,,,,,,,,,
,200.9,AOS,Kerogen,2008,0.201,0.9,,,-25.4,,,,,,,,,
,200.7,AOS,Kerogen,2008,0.201,1.0,,,-25.3,,,,,,,,,
,200.18,AOS,Kerogen,2008,0.201,0.8,,,-25.6,,,,,,,,,
,200,AOS,Kerogen,2008,0.201,1.5,,,-29.6,,,,,,,,,
,199.6,AOS,Kerogen,2008,0.201,0.8,,,-25.7,,,,,,,,,
,199.05,AOS,Kerogen,2008,0.201,0.9,,,-25.5,,,,,,,,,
,98.56,AOS,Kerogen,2008,0.201,0.7,,,-26.1,,,,,,,,,
,198.1,AOS,Kerogen,2008,0.201,0.6,,,-26.2,,,,,,,,,
,198.1,AOS,Kerogen,2008,0.201,0.9,,,-25.6,,,,,,,,,
,197.3,AOS,Kerogen,2008,0.201,1.5,,,-27.7,,,,,,,,,
,197.1,AOS,Kerogen,2008,0.201,1.4,,,-27.7,,,,,,,,,
,196.9,AOS,Kerogen,2008,0.201,1.4,,,-28.3,,,,,,,,,
,196.5,AOS,Kerogen,2008,0.201,1.3,,,-27.7,,,,,,,,,
,196.2,AOS,Kerogen,2008,0.201,1.5,,,-27.6,,,,,,,,,
,195.9,AOS,Kerogen,2008,0.201,1.1,,,-28.6,,,,,,,,,
,195.7,AOS,Kerogen,2008,0.201,1.1,,,-27.7,,,,,,,,,
,195.14,AOS,Kerogen,2008,0.201,1.5,,,-28.1,,,,,,,,,
,194.85,AOS,Kerogen,2008,0.201,1.7,,,-28.7,,,,,,,,,
,193.75,AOS,Kerogen,2008,0.201,1.8,,,-27.8,,,,,,,,,
,192.75,AOS,Kerogen,2008,0.201,1.1,,,-28.2,,,,,,,,,
,191.75,AOS,Kerogen,2008,0.201,1.8,,,-28.6,,,,,,,,,
,191.25,AOS,Kerogen,2008,0.201,1.7,,,-29.3,,,,,,,,,
,190.75,AOS,Kerogen,2008,0.201,1.9,,,-29.9,,,,,,,,,
,190.25,AOS,Kerogen,2008,0.201,2.1,,,-29.9,,,,,,,,,
,189.25,AOS,Kerogen,2008,0.201,2.2,,,-29.5,,,,,,,,,
,187.75,AOS,Kerogen,2008,0.201,2.0,,,-28.9,,,,,,,,,
,186.2,AOS,Kerogen,2008,0.201,1.9,,,-28.8,,,,,,,,,
Svensen_et_al_2008,61.85,AOS,Shale,2008,0.17,5.0,,473,,,,,,,,,,
Bulk shales from a contact,67.85,AOS,Shale,2008,0.17,14.2,,1421,,,,,,,,,,
aureole in the Karoo basin,87.15,AOS,Shale,2008,0.17,14.2,,528,,,,,,,,,,
Sample name is a core,92.6,AOS,Shale,2008,0.17,4.7,,627,,,,,,,,,,
depth,94.7,AOS,Shale,2008,0.17,5.3,,639,,,,,,,,,,
,103.6,AOS,Shale,2008,0.17,4.5,,783,,,,,,,,,,
,126.75,AOS,Shale,2008,0.17,4.4,,802,,,,,,,,,,
,238.3,AOS,Shale,2008,0.17,6.5,,1718,,,,,,,,,,
,273.22,AOS,Shale,2008,0.17,12.5,,4591,,,,,,,,,,
,322.5,AOS,Shale,2008,0.17,8.2,,2626,,,,,,,,,,
,372,AOS,Shale,2008,0.17,11.8,,5245,,,,,,,,,,
,393.26,AOS,Shale,2008,0.17,11.1,,2013,,,,,,,,,,
,402.11,AOS,Shale,2008,0.17,11.8,,2306,,,,,,,,,,
,415.7,AOS,Shale,2008,0.17,12.7,,946,,,,,,,,,,
,534.4,AOS,Shale,2008,0.17,14.2,,1344,,,,,,,,,,
Schulze_et_al_2008,4,D,Eclogitic,2008,,,,400,-9.7,,,,,,,,,
Diamonds from Yavapai craton,5,D,Eclogitic,2008,,,,300,-6.8,,,,,,,,,
,10,D,Peridotitic,2008,,,,920,-6.2,,,,,,,,,
Garvin_et_al_2009,109,AOS,Shale,2009,2.5,2.9,,400,-35.0,,,,,,,,,
Sample names are core depths,110.7,AOS,Shale,2009,2.5,3.6,,600,-33.3,,,,,,,,,
McRae Shale Pilbara Australia,111,AOS,Shale,2009,2.5,3.6,,400,-32.7,,,,,,,,,
,112.52,AOS,Shale,2009,2.5,2.9,,500,-34.2,,,,,,,,,
,113.46,AOS,Shale,2009,2.5,2.6,,900,-35.7,,,,,,,,,
,114.5,AOS,Shale,2009,2.5,4.2,,500,-35.5,,,,,,,,,
,116.49,AOS,Shale,2009,2.5,2.6,,500,-34.0,,,,,,,,,
,117.31,AOS,Shale,2009,2.5,3.4,,300,-33.4,,,,,,,,,
,119.24,AOS,Shale,2009,2.5,4.3,,400,-33.9,,,,,,,,,
,120.24,AOS,Shale,2009,2.5,4.5,,300,-33.1,,,,,,,,,
,121.2,AOS,Shale,2009,2.5,3.9,,400,-34.6,,,,,,,,,
,121.39,AOS,Shale,2009,2.5,3.6,,300,-34.1,,,,,,,,,
,122.32,AOS,Shale,2009,2.5,3.7,,600,-35.2,,,,,,,,,
,123.32,AOS,Shale,2009,2.5,4.9,,300,-35.6,,,,,,,,,
,124.22,AOS,Shale,2009,2.5,5.7,,700,-35.3,,,,,,,,,
,126.15,AOS,Shale,2009,2.5,5.0,,700,-36.8,,,,,,,,,
,127.25,AOS,Shale,2009,2.5,5.6,,800,-36.4,,,,,,,,,
,128.17,AOS,Shale,2009,2.5,5.0,,900,-36.8,,,,,,,,,
,129.01,AOS,Shale,2009,2.5,6.2,,900,-37.6,,,,,,,,,
,129.55,AOS,Shale,2009,2.5,5.3,,1000,-36.7,,,,,,,,,
,132.13,AOS,Shale,2009,2.5,5.2,,1100,-38.6,,,,,,,,,
,133.97,AOS,Shale,2009,2.5,6.2,,1300,-41.4,,,,,,,,,
,135.58,AOS,Shale,2009,2.5,6.6,,900,-41.3,,,,,,,,,
,136.15,AOS,Shale,2009,2.5,5.9,,1300,-41.5,,,,,,,,,
,136.67,AOS,Shale,2009,2.5,5.4,,1300,-40.7,,,,,,,,,
,137.96,AOS,Shale,2009,2.5,6.1,,1400,-39.5,,,,,,,,,
,138.38,AOS,Shale,2009,2.5,6.1,,1400,-39.8,,,,,,,,,
,139.01,AOS,Shale,2009,2.5,6.0,,1300,-40.2,,,,,,,,,
,139.65,AOS,Shale,2009,2.5,6.7,,1400,-40.5,,,,,,,,,
,139.71,AOS,Shale,2009,2.5,7.5,,,-39.8,,,,,,,,,
,139.97,AOS,Shale,2009,2.5,6.3,,1600,-40.5,,,,,,,,,
,140.25,AOS,Shale,2009,2.5,6.5,,1600,-40.5,,,,,,,,,
,140.5,AOS,Shale,2009,2.5,6.9,,1400,-39.9,,,,,,,,,
,140.95,AOS,Shale,2009,2.5,5.6,,1700,-40.1,,,,,,,,,
,141.17,AOS,Shale,2009,2.5,6.6,,1600,-40.3,,,,,,,,,
,141.47,AOS,Shale,2009,2.5,5.8,,1300,-40.2,,,,,,,,,
,142.08,AOS,Shale,2009,2.5,6.4,,1500,-40.3,,,,,,,,,
,143.45,AOS,Shale,2009,2.5,4.7,,1100,-38.3,,,,,,,,,
,144.36,AOS,Shale,2009,2.5,5.0,,1000,-38.2,,,,,,,,,
,145.61,AOS,Shale,2009,2.5,3.2,,1500,-36.7,,,,,,,,,
,146.45,AOS,Shale,2009,2.5,2.7,,1400,-36.7,,,,,,,,,
,147.3,AOS,Shale,2009,2.5,4.2,,1600,-36.8,,,,,,,,,
,148.27,AOS,Shale,2009,2.5,4.4,,1400,-36.8,,,,,,,,,
,149.3,AOS,Shale,2009,2.5,3.9,,1500,-36.9,,,,,,,,,
,150.24,AOS,Shale,2009,2.5,3.9,,900,-37.0,,,,,,,,,
,152.65,AOS,Shale,2009,2.5,3.9,,700,-38.3,,,,,,,,,
,153.08,AOS,Shale,2009,2.5,3.0,,600,-39.9,,,,,,,,,
,154.43,AOS,Shale,2009,2.5,4.0,,700,-38.4,,,,,,,,,
,156.05,AOS,Shale,2009,2.5,2.8,,700,-38.6,,,,,,,,,
,157.8,AOS,Shale,2009,2.5,2.7,,500,-39.7,,,,,,,,,
,158.91,AOS,Shale,2009,2.5,1.8,,600,-39.0,,,,,,,,,
,161.32,AOS,Shale,2009,2.5,1.3,,500,-39.0,,,,,,,,,
,162.8,AOS,Shale,2009,2.5,1.5,,400,-38.7,,,,,,,,,
,163.95,AOS,Shale,2009,2.5,1.0,,400,-39.3,,,,,,,,,
,165.56,AOS,Shale,2009,2.5,1.7,,200,-38.5,,,,,,,,,
,167.76,AOS,Shale,2009,2.5,3.0,,100,-37.5,,,,,,,,,
,168.36,AOS,Shale,2009,2.5,2.6,,200,-37.8,,,,,,,,,
,168.9,AOS,Shale,2009,2.5,2.1,,100,-37.6,,,,,,,,,
,169.28,AOS,Shale,2009,2.5,2.6,,300,-38.5,,,,,,,,,
,169.47,AOS,Shale,2009,2.5,3.2,,200,-38.6,,,,,,,,,
,169.68,AOS,Shale,2009,2.5,3.8,,200,-38.2,,,,,,,,,
,169.94,AOS,Shale,2009,2.5,3.4,,200,-38.2,,,,,,,,,
,170.17,AOS,Shale,2009,2.5,3.4,,200,-38.1,,,,,,,,,
,170.39,AOS,Shale,2009,2.5,1.5,,200,-40.1,,,,,,,,,
,170.55,AOS,Shale,2009,2.5,2.2,,200,-38.2,,,,,,,,,
,170.86,AOS,Shale,2009,2.5,2.4,,200,-38.5,,,,,,,,,
,170.94,AOS,Shale,2009,2.5,2.8,,200,-38.8,,,,,,,,,
,171.22,AOS,Shale,2009,2.5,3.2,,200,-38.6,,,,,,,,,
,173.09,AOS,Shale,2009,2.5,2.7,,200,-38.5,,,,,,,,,
,173.5,AOS,Shale,2009,2.5,2.8,,200,-37.7,,,,,,,,,
,173.73,AOS,Shale,2009,2.5,2.3,,200,-38.0,,,,,,,,,
,180.33,AOS,Shale,2009,2.5,2.2,,,,,,,,,,,,
,181.2,AOS,Shale,2009,2.5,2.5,,,,,,,,,,,,
,182.5,AOS,Shale,2009,2.5,1.3,,400,-38.4,,,,,,,,,
,183.65,AOS,Shale,2009,2.5,2.0,,300,,,,,,,,,,
,185.43,AOS,Shale,2009,2.5,2.9,,200,-39.4,,,,,,,,,
,188.01,AOS,Shale,2009,2.5,3.2,,,,,,,,,,,,
,196.36,AOS,Shale,2009,2.5,1.5,,300,,,,,,,,,,
,197,AOS,Shale,2009,2.5,1.5,,200,,,,,,,,,,
,198.83,AOS,Shale,2009,2.5,3.5,,,-37.1,,,,,,,,,
,199.26,AOS,Shale,2009,2.5,1.3,,400,,,,,,,,,,
,199.93,AOS,Shale,2009,2.5,2.7,,,-37.0,,,,,,,,,
Godfrey_and_Falkowski_2009,197.93,AOS,Chert,2009,2.46,10.1,,1450,,,,,,,,,,
Sample names are core depths,244.69,AOS,Chert,2009,2.521,4.4,,480,,,,,,,,,,
"Samples are from the Transvaal area, South Africa",267.18,AOS,Chert,2009,2.521,10.1,,450,,,,,,,,,,
,279.39,AOS,Chert,2009,2.521,7.6,,390,,,,,,,,,,
1st group is bulk rock 2nd is kerogen from same ,292.2,AOS,Dolostone,2009,2.521,4.6,,220,,,,,,,,,,
samples. ,310.57,AOS,Mudstone,2009,2.521,5.3,,520,,,,,,,,,,
,312.83,AOS,Mudstone,2009,2.521,4.6,,530,,,,,,,,,,
,322.12,AOS,Mudstone,2009,2.552,4.3,,380,,,,,,,,,,
,360.7,AOS,Mudstone,2009,2.552,4.5,,530,,,,,,,,,,
,413.63,AOS,Dolostone,2009,2.552,6.7,,270,,,,,,,,,,
,482.69,AOS,Dolostone,2009,2.552,3.6,,200,,,,,,,,,,
,491.15,AOS,Dolostone,2009,2.552,3.5,,160,,,,,,,,,,
,494.2,AOS,Dolostone,2009,2.552,4.2,,150,,,,,,,,,,
,499.32,AOS,Dolostone,2009,2.552,7.1,,50,,,,,,,,,,
,515.95,AOS,Dolostone,2009,2.552,4.4,,230,,,,,,,,,,
,574.76,AOS,Dolostone,2009,2.552,8.5,,40,,,,,,,,,,
,606.5,AOS,Dolostone,2009,2.552,5.7,,150,,,,,,,,,,
,614.55,AOS,Dolostone,2009,2.552,4.1,,260,,,,,,,,,,
,626,AOS,Dolostone,2009,2.552,8.0,,80,,,,,,,,,,
,637,AOS,Dolostone,2009,2.552,2.4,,270,,,,,,,,,,
,637.7,AOS,Dolostone,2009,2.552,3.4,,340,,,,,,,,,,
,640.3,AOS,Dolostone,2009,2.552,2.5,,300,,,,,,,,,,
,682.52,AOS,Dolostone,2009,2.568,5.5,,190,,,,,,,,,,
,689.1,AOS,Dolostone,2009,2.568,,,,,,,,,,,,,
,721.63,AOS,Dolostone,2009,2.568,2.1,,210,,,,,,,,,,
,733.4,AOS,Dolostone,2009,2.568,1.8,,700,,,,,,,,,,
,738.95,AOS,Dolostone,2009,2.568,2.4,,110,,,,,,,,,,
,743.1,AOS,Dolostone,2009,2.568,3.9,,130,,,,,,,,,,
,798.46,AOS,Dolostone,2009,2.568,5.8,,250,,,,,,,,,,
,798.5,AOS,Dolostone,2009,2.568,3.7,,180,,,,,,,,,,
,871.83,AOS,Microbialite,2009,2.568,3.3,,40,,,,,,,,,,
,890.6,AOS,Microbialite,2009,2.568,4.7,,130,,,,,,,,,,
,891.25,AOS,Dolostone,2009,2.568,4.0,,120,,,,,,,,,,
,892.4,AOS,Dolostone,2009,2.568,8.5,,40,,,,,,,,,,
,965.1,AOS,Dolostone,2009,2.568,5.9,,200,,,,,,,,,,
,970.75,AOS,Dolostone,2009,2.568,2.9,,260,,,,,,,,,,
,974.05,AOS,Dolostone,2009,2.568,4.1,,240,,,,,,,,,,
,980.04,AOS,Dolostone,2009,2.568,5.8,,230,,,,,,,,,,
,1008,AOS,Dolostone,2009,2.568,3.3,,390,,,,,,,,,,
,1012.1,AOS,Dolostone,2009,2.568,4.7,,50,,,,,,,,,,
,1019.9,AOS,Dolostone,2009,2.568,2.0,,350,,,,,,,,,,
,1029.1,AOS,Dolostone,2009,2.568,3.3,,390,,,,,,,,,,
,1035.7,AOS,Dolostone,2009,2.568,2.4,,410,,,,,,,,,,
,1036.8,AOS,Dolostone,2009,2.568,3.1,,110,,,,,,,,,,
,1047.7,AOS,Dolostone,2009,2.568,3.4,,280,,,,,,,,,,
,1077,AOS,Dolostone,2009,2.568,3.8,,40,,,,,,,,,,
,1079.9,AOS,Dolostone,2009,2.65,3.3,,40,,,,,,,,,,
,1087.8,AOS,Dolostone,2009,2.669,2.6,,30,,,,,,,,,,
,1150.9,AOS,Limestone,2009,2.669,3.3,,30,,,,,,,,,,
,1155.15,AOS,Limestone,2009,2.669,3.9,,70,,,,,,,,,,
,1163,AOS,Limestone,2009,2.669,4.5,,60,,,,,,,,,,
,1200.95,AOS,Mudstone,2009,2.669,4.4,,40,,,,,,,,,,
,1272.1,AOS,Mudstone,2009,2.669,5.5,,40,,,,,,,,,,
,197.93,AOS,Kerogen,2009,2.46,3.1,,,-33.5,,,,,,,,,
,244.69,AOS,Kerogen,2009,2.521,4.0,,,,,,,,,,,,
,267.18,AOS,Kerogen,2009,2.521,5.0,,,-32.8,,,,,,,,,
,279.39,AOS,Kerogen,2009,2.521,2.8,,,-33.8,,,,,,,,,
,292.2,AOS,Kerogen,2009,2.521,4.5,,,-34.6,,,,,,,,,
,310.57,AOS,Kerogen,2009,2.521,2.2,,,-38.7,,,,,,,,,
,312.83,AOS,Kerogen,2009,2.521,3.2,,,,,,,,,,,,
,322.12,AOS,Kerogen,2009,2.552,2.7,,,-36.1,,,,,,,,,
,360.7,AOS,Kerogen,2009,2.552,6.0,,,-32.6,,,,,,,,,
,413.63,AOS,Kerogen,2009,2.552,7.3,,,-30.2,,,,,,,,,
,482.69,AOS,Kerogen,2009,2.552,2.8,,,-33.3,,,,,,,,,
,515.95,AOS,Kerogen,2009,2.552,3.9,,,-28.7,,,,,,,,,
,574.76,AOS,Kerogen,2009,2.552,0.6,,,-31.5,,,,,,,,,
,637,AOS,Kerogen,2009,2.552,2.2,,,-38.2,,,,,,,,,
,689.1,AOS,Kerogen,2009,2.568,3.0,,,,,,,,,,,,
,721.63,AOS,Kerogen,2009,2.568,2.6,,,-33.8,,,,,,,,,
,798.46,AOS,Kerogen,2009,2.568,3.3,,,-30.5,,,,,,,,,
,871.83,AOS,Kerogen,2009,2.568,3.2,,,-37.5,,,,,,,,,
,890.6,AOS,Kerogen,2009,2.568,3.0,,,-35.2,,,,,,,,,
,965.1,AOS,Kerogen,2009,2.568,4.0,,,-25.0,,,,,,,,,
,970.75,AOS,Kerogen,2009,2.568,4.2,,,-35.2,,,,,,,,,
,1008,AOS,Kerogen,2009,2.568,0.9,,,-36.5,,,,,,,,,
,1019.9,AOS,Kerogen,2009,2.568,2.3,,,-37.2,,,,,,,,,
,1029.01,AOS,Kerogen,2009,2.568,0.5,,,-36.9,,,,,,,,,
,1047.7,AOS,Kerogen,2009,2.568,2.3,,,-35.1,,,,,,,,,
,1077,AOS,Kerogen,2009,2.568,2.5,,,-35.3,,,,,,,,,
,1200.95,AOS,Kerogen,2009,2.669,3.5,,,-42.4,,,,,,,,,
Papineau_et_al_2009,AB-1,MOS,Shale,2009,1.9,19.1,,600,-29.3,,,,,,,,,
"Paleoproterozoic sediments from India, location names",AB-2,MOS,Shale,2009,1.9,17.9,,900,-29.2,,,,,,,,,
are listed below. ,AB-3,MOS,Shale,2009,1.9,16.1,,1400,-29.4,,,,,,,,,
 Amberi,AB-4,MOS,Shale,2009,1.9,6.6,,6400,-29.0,,,,,,,,,
,AB-5,MOS,Shale,2009,1.9,16.9,,1900,-29.3,,,,,,,,,
,UV0606,MOS,Shale,2009,1.9,5.6,,600,-28.5,,,,,,,,,
,UV0608,MOS,Shale,2009,1.9,-4.7,,300,-28.4,,,,,,,,,
,UV0609,MOS,Shale,2009,1.9,2.4,,300,-28.9,,,,,,,,,
,UV0610,MOS,Shale,2009,1.9,5.0,,300,-29.2,,,,,,,,,
,UV0611,MOS,Shale,2009,1.9,2.3,,200,-29.4,,,,,,,,,
,AM0701,MOS,Shale,2009,1.9,6.5,,600,-29.2,,,,,,,,,
,AM0702,MOS,Shale,2009,1.9,4.3,,500,-29.6,,,,,,,,,
,AM0703,MOS,Shale,2009,1.9,6.0,,700,-29.1,,,,,,,,,
,AM0703,MOS,Shale,2009,1.9,6.1,,500,-29.4,,,,,,,,,
,AM0705,MOS,Shale,2009,1.9,6.2,,400,-29.3,,,,,,,,,
,AM0706,MOS,Shale,2009,1.9,5.7,,500,-29.1,,,,,,,,,
,AM0707,MOS,Shale,2009,1.9,1.2,,300,-28.8,,,,,,,,,
 Lakarwas,BKP-1,MOS,Shale,2009,1.9,28.4,,500,-26.3,,,,,,,,,
,KDR-1,MOS,Shale,2009,1.9,8.0,,1800,-24.5,,,,,,,,,
,KDR-3,MOS,Shale,2009,1.9,24.6,,600,-25.5,,,,,,,,,
,KDR-4,MOS,Shale,2009,1.9,17.3,,900,-23.6,,,,,,,,,
,LW-2,MOS,Shale,2009,1.9,5.0,,2300,-27.4,,,,,,,,,
 Dhamdhar Block,DD-1,MOS,Shale,2009,1.9,21.9,,500,-24.1,,,,,,,,,
,DD-3,MOS,Shale,2009,1.9,16.0,,300,-23.1,,,,,,,,,
 Oda Block,OD-1,MOS,Shale,2009,1.9,12.7,,1500,-23.3,,,,,,,,,
 Berawas Block,BW-1,MOS,Shale,2009,1.9,12.0,,1000,-26.2,,,,,,,,,
,BW-2,MOS,Shale,2009,1.9,12.6,,900,-25.0,,,,,,,,,
 Umra,UM-1,MOS,Shale,2009,1.9,11.2,,1900,-15.1,,,,,,,,,
,UM-2,MOS,Shale,2009,1.9,9.3,,2000,-14.1,,,,,,,,,
,UM-3,MOS,Shale,2009,1.9,10.0,,1100,-17.0,,,,,,,,,
,UM-4,MOS,Shale,2009,1.9,10.6,,1000,-16.5,,,,,,,,,
,UM-5,MOS,Shale,2009,1.9,9.8,,1000,-18.6,,,,,,,,,
,UM-6,MOS,Shale,2009,1.9,12.4,,1000,-17.8,,,,,,,,,
 Ghasiar,GH-1,MOS,Shale,2009,1.9,8.7,,1700,-25.5,,,,,,,,,
,GH-2,MOS,Shale,2009,1.9,6.7,,2000,-25.3,,,,,,,,,
,GH-4,MOS,Shale,2009,1.9,6.5,,2100,-25.6,,,,,,,,,
,GH-5,MOS,Shale,2009,1.9,10.0,,1600,-25.4,,,,,,,,,
,GH-7,MOS,Shale,2009,1.9,11.1,,700,-21.1,,,,,,,,,
,GH-8,MOS,Shale,2009,1.9,7.6,,1700,-21.8,,,,,,,,,
,GH-9,MOS,Shale,2009,1.9,6.2,,1200,-15.7,,,,,,,,,
,GH-10,MOS,Shale,2009,1.9,11.6,,500,-22.5,,,,,,,,,
,GH-11,MOS,Shale,2009,1.9,6.0,,2000,-28.3,,,,,,,,,
,GH-12,MOS,Shale,2009,1.9,8.5,,600,-28.5,,,,,,,,,
,GH-13,MOS,Shale,2009,1.9,12.8,,800,-28.1,,,,,,,,,
,GH-14,MOS,Shale,2009,1.9,8.0,,1300,-28.4,,,,,,,,,
,GH-15,MOS,Shale,2009,1.9,10.5,,400,-28.1,,,,,,,,,
 Rama,RM-1,MOS,Shale,2009,1.9,6.7,,5100,-16.1,,,,,,,,,
,RM-2,MOS,Shale,2009,1.9,6.2,,9000,-16.4,,,,,,,,,
,RM-3,MOS,Shale,2009,1.9,6.5,,5100,-16.0,,,,,,,,,
,RM-4,MOS,Shale,2009,1.9,9.3,,6100,,,,,,,,,,
,RM-5,MOS,Shale,2009,1.9,10.0,,2100,-17.0,,,,,,,,,
Mohapatra_et_al_2009,FVB03,OIB,Olivine,2009,0,7.1,1.2,2.2,,,,,,1051,1.25E-014,,6.18E+006,5878
Ocean Island Basalts,LP01,OIB,Olivine,2009,0,4.1,0.8,0.8,,,,,,576,1.60E-014,,1.87E+006,3250
,Dice 2,OIB,Basalt,2009,0,3.6,1.2,4.0,,,,,,428,1.40E-014,,1.03E+007,24006
,Dice 12,OIB,Basalt,2009,0,10.6,3.1,5.0,,,,,,341,2.71E-014,,6.53E+006,19139
,Chisny,OIB,Harzburgite,2009,0,-0.6,1.0,1.5,,,,,,1368,1.25E-014,,4.14E+006,3028
,DRE,OIB,Xenolith,2009,0,-9.8,2.7,2.2,,,,,,902,2.95E-014,,2.60E+006,2885
,ILR,OIB,Dunite,2009,0,-9.6,3.4,1.3,,,,,,4198,6.65E-015,,6.82E+006,1624
,REF2,OIB,Xenolith,2009,0,-4.9,2.2,4.8,,,,,,637,1.36E-014,,1.27E+007,19954
,REF3-1,OIB,Xenolith,2009,0,-9.3,1.5,0.7,,,,,,1098,1.15E-014,,2.11E+006,1920
,REF3-2,OIB,Xenolith,2009,0,3.3,1.1,4.0,,,,,,842,1.53E-014,,9.21E+006,10942
,REF3-3,OIB,Xenolith,2009,0,6.2,2.4,4.0,,,,,,1106,1.75E-014,,8.10E+006,7326
,Samoa,OIB,Olivine,2009,0,-10.7,0.4,2.2,,,,,,330,3.63E-013,,2.12E+005,641
Yokochi_et_al_2009,JK7B,X,Lherzolite,2009,,9.2,0.5,0.37,,,,,,686,2.33E-015,1.60E-012,5.62E+006,8188
Total N2 released above 900 deg. C,JK7U,X,Lherzolite,2009,,12.3,0.5,0.44,,,,,,497.3,5.23E-015,2.61E-012,2.98E+006,6000
deg C,JK8B,X,Lherzolite,2009,,9.4,0.6,0.57,,,,,,412.4,1.33E-014,5.51E-012,1.53E+006,3709
,BA8U,X,Lherzolite,2009,,7.9,0.5,0.83,,,,,,456.9,4.82E-015,2.20E-012,6.19E+006,13545
,MM2B,X,Harzburgite,2009,,9.4,0.2,0.01,,,,,,541.5,2.22E-015,1.20E-012,1.49E+005,275
,MM2U,X,Harzburgite,2009,,4.4,0.8,0.09,,,,,,1006.1,2.48E-016,2.50E-013,1.25E+007,12400
,MM13C,X,Clinopyroxene,2009,,9.1,1.0,0.24,,,,,,371.5,4.60E-014,1.71E-011,1.89E+005,509
,MM13_W,X,Lherzolite,2009,,0.4,0.9,0.23,,,,,,544.9,1.85E-014,1.01E-011,4.42E+005,812
,MM13_M,X,Amphibole,2009,,6.8,0.5,0.64,,,,,,477.9,2.03E-014,9.72E-012,1.13E+006,2361
,DU25,X,Harzburgite,2009,,7.1,0.8,0.05,,,,,34.5,1374.6,1.09E-015,1.50E-012,1.65E+006,1200
,DU25U,X,Harzburgite,2009,,3.7,0.8,0.19,,,,,,440,1.36E-014,6.01E-012,4.99E+005,1133
,DU24P,X,Phlogopite,2009,,-20.1,1.7,7.6,,,,,,415.5,1.78E-013,7.41E-011,1.52E+006,3667
,DU24H,X,Phlogopite,2009,,-17.3,0.6,17,,,,,340.1,443.8,1.46E-013,6.49E-011,4.15E+006,9344
,DU24O,X,Olivine,2009,,8.1,0.6,0.10,,,,,,1181.6,2.03E-016,2.40E-013,1.67E+007,14167
,DU24C,X,Clinopyroxene,2009,,2.9,0.7,0.12,,,,,,1046.8,1.41E-014,1.48E-011,3.04E+005,291
,DU24B,X,Wehrlite,2009,,-7.3,0.8,0.50,,,,,,686.4,2.19E-015,1.50E-012,8.19E+006,11933
,DU26B,X,Wehrlite,2009,,-5.0,0.5,0.16,,,,,,930.8,5.69E-016,5.31E-013,1.02E+007,10943
,DU26P,X,Phlogopite,2009,,-2.8,0.6,26,,,,,,582,5.62E-014,3.28E-011,1.63E+007,28018
,F100P,X,Phlogopite,2009,,3.6,0.7,17,,,,,,421.8,7.80E-013,3.30E-010,7.85E+005,1862
,F100B,X,Harzburgite,2009,,6.4,0.1,0.25,,,,,,1070.1,4.67E-015,5.00E-012,1.93E+006,1800
,F100A,X,Amphibole,2009,,5.0,0.6,6.96,,,,,,470.5,4.14E-013,1.95E-010,6.00E+005,1274
Yui_et_al_2009,C-63,AOS,Slate,2009,0.05,3.2,,996,,,,,,,,,,
,C-60,AOS,Schist,2009,0.05,5.3,,535,,,,4.93,,,,,,
,C-59,MOS,Schist,2009,0.05,5.0,,667,,,,4.44,,,,,,
,C-55,MOS,Schist,2009,0.05,5.1,,1143,,,,3.53,,,,,,
,C-49,MOS,Schist,2009,0.05,5.6,,584,,,,4.02,,,,,,
,C-46,MOS,Schist,2009,0.05,3.1,,998,,,,,,,,,,
,C-43,AOS,Slate,2009,0.05,3.3,,1026,,,,4.16,,,,,,
,C-41,AOS,Slate,2009,0.05,2.3,,630,,,,3.86,,,,,,
,C-38,AOS,Slate,2009,0.05,3.1,,1025,,,,,,,,,,
,C-35,MOS,Schist,2009,0.05,3.4,,1142,,,,3.77,,,,,,
,C-33,MOS,Schist,2009,0.05,3.4,,1136,,,,,,,,,,
,C-31,MOS,Schist,2009,0.05,3.2,,880,,,,,,,,,,
,C-27,MOS,Schist,2009,0.05,2.9,,784,,,,4.54,,,,,,
,C-25,MOS,Schist,2009,0.05,1.4,,400,,,,,,,,,,
,C-23,MOS,Schist,2009,0.05,1.0,,400,,,,,,,,,,
,C-20,MOS,Schist,2009,0.05,2.6,,332,,,,,,,,,,
,C-14,MOS,Schist,2009,0.05,1.8,,327,,,,,,,,,,
,S-1,AOS,Shale,2009,0.05,3.3,,585,,,,,,,,,,
,S-5,AOS,Shale,2009,0.05,3.8,,725,,,,,,,,,,
,S-6,AOS,Shale,2009,0.05,3.9,,953,,,,4.34,,,,,,
,S-8,AOS,Shale,2009,0.05,4.0,,593,,,,,,,,,,
,S-15,AOS,Shale,2009,0.05,4.0,,776,,,,3.68,,,,,,
,S-17,AOS,Shale,2009,0.05,3.8,,1192,,,,,,,,,,
,S-28,AOS,Shale,2009,0.05,4.3,,784,,,,,,,,,,
,s-34,AOS,Shale,2009,0.05,3.9,,972,,,,2.13,,,,,,
,s-43,AOS,Shale,2009,0.05,3.9,,779,,,,,,,,,,
,s-49,AOS,Shale,2009,0.05,4.1,,774,,,,3.72,,,,,,
,s-65,AOS,Shale,2009,0.05,3.6,,745,,,,,,,,,,
,s-72,MOS,Slate,2009,0.05,4.5,,618,,,,,,,,,,
,s-78,MOS,Slate,2009,0.05,3.4,,889,,,,2.78,,,,,,
,s-81,MOS,Slate,2009,0.05,4.5,,636,,,,,,,,,,
,s-87,MOS,Slate,2009,0.05,3.9,,736,,,,4.01,,,,,,
,S-120,MOS,Schist,2009,0.05,4.0,,890,,,,,,,,,,
,S-137,MOS,Schist,2009,0.05,3.6,,758,,,,4.10,,,,,,
,S-152,MOS,Schist,2009,0.05,3.5,,797,,,,4.15,,,,,,
,S-184,MOS,Schist,2009,0.05,2.8,,1109,,,,,,,,,,
,S-188,MOS,Schist,2009,0.05,4.6,,1014,,,,,,,,,,
,S9190,MOS,Schist,2009,0.05,5.5,,728,,,,,,,,,,
,S-194,MOS,Schist,2009,0.05,4.1,,379,,,,,,,,,,
,S-196,MOS,Schist,2009,0.05,1.4,,105,,,,,,,,,,
,S-200,MOS,Schist,2009,0.05,3.7,,227,,,,,,,,,,
,S-201,MOS,Schist,2009,0.05,3.7,,225,,,,,,,,,,
,S-203,MOS,Schist,2009,0.05,3.9,,166,,,,,,,,,,
,S-204,MOS,Schist,2009,0.05,3.8,,1028,,,,,,,,,,
,S-205,MOS,Schist,2009,0.05,4.4,,764,,,,,,,,,,
Burgess_et_al_2009,1,D,Fibrous,2009,3.55,-3.1,0.6,1136,-6.9,,,,,,,,,
,2,D,Fibrous,2009,3.55,-8.8,0.5,1352,-5.3,,,,,,,,,
,4,D,Fibrous,2009,3.55,-2.3,0.5,1899,-5.1,,,,,,,,,
,5,D,Fibrous,2009,3.55,-2.3,0.7,775,-5.2,,,,,,,,,
,9,D,Fibrous,2009,3.55,-4.1,0.7,418,-5.5,,,,,,,,,
,10,D,Fibrous,2009,3.55,-1.2,0.5,1872,-6.2,,,,,,,,,
,11,D,Fibrous,2009,3.55,-1.7,0.6,1222,-4.5,,,,,,,,,
Pontes_et_al_2009,S_and_stone 1,CS,S_and_stone,2009,,,,624,,,,,,,,,,
,S_and_stone 2,CS,S_and_stone,2009,,,,181,,,,,,,,,,
,S_and_stone 3,CS,S_and_stone,2009,,,,553,,,,,,,,,,
Halama_et_al_2010,Blueschist,MOL,Blueschist,2010,0.15,5.7,,24.0,,,,,,,,,,
"High pressure ophiolites, locations below. ",Eclogite,MOL,Eclogite,2010,0.15,5.3,,6.9,,,,,,,,,,
Raspas Complex Ecuador,Zoisite eclogite,MOL,Eclogite,2010,0.15,7.9,,12.5,,,,,,,,,,
Lago di Cignana Italy,Serpentinized perid.,MOL,peridotite,2010,0.15,5.2,,9.3,,,,,,,,,,
Zambezi Belt Zambia,Eclogite,MOL,Eclogite,2010,0.041,1.5,,7.9,,,,,,,,,,
Cabo Ortegal Spain,Gabbro,MOL,Gabbro,2010,0.6,6.9,,3.7,,,,,,,,,,
,Eclogite,MOL,Eclogite,2010,0.6,2.9,,3.8,,,,,,,,,,
Shown are averages of multiple analyses,Eclogite,MOL,Eclogite,2010,0.39,5.1,,4.4,,,,,,,,,,
,Serpentinized perid.,MOL,peridotite,2010,0.39,5.7,,4.3,,,,,,,,,,
Plessen_et_al_2010,1,MOS,Schist,2010,0.4,5.5,,760,,,,,,,,,,
Shown are measurements of,2,MOS,Schist,2010,0.4,4.6,,346,,,,,,,,,,
total N. Most is NH4 but there,3,MOS,Schist,2010,0.4,6.3,,339,,,,,,,,,,
are small amounts of organic,4,MOS,Schist,2010,0.4,5.7,,393,,,,,,,,,,
,5,MOS,Schist,2010,0.4,4.6,,323,,,,,,,,,,
,6,MOS,Schist,2010,0.4,4.0,,299,,,,,,,,,,
,7,MOS,Schist,2010,0.4,5.9,,307,,,,,,,,,,
,8,MOS,Schist,2010,0.4,8.4,,279,,,,,,,,,,
,1,MOS,Biotite,2010,0.4,6.1,,2750,,,,,,,,,,
,2,MOS,Biotite,2010,0.4,6.7,,2027,,,,,,,,,,
,3,MOS,Biotite,2010,0.4,5.7,,1644,,,,,,,,,,
,4,MOS,Biotite,2010,0.4,4.7,,1437,,,,,,,,,,
,5,MOS,Biotite,2010,0.4,4.1,,1484,,,,,,,,,,
,6,MOS,Biotite,2010,0.4,4.6,,1472,,,,,,,,,,
,7,MOS,Biotite,2010,0.4,5.2,,1398,,,,,,,,,,
,7',MOS,Biotite,2010,0.4,6.4,,1391,,,,,,,,,,
,8,MOS,Biotite,2010,0.4,7.7,,749,,,,,,,,,,
,8',MOS,Biotite,2010,0.4,6.8,,670,,,,,,,,,,
,9,MOS,Biotite,2010,0.4,6.9,,218,,,,,,,,,,
Thomazo_et_al_2011,S,AOS,Stromatolite,2011,2.72,23.0,1.6,0.80,-29.2,,,,,,,,,
Stromatolite = S,MS,AOS,Mudstone,2011,2.72,25.8,2.1,9.20,-50.4,,,,,,,,,
Mudstone = M,MS,AOS,Mudstone,2011,2.72,36.8,1.5,4.90,-55.9,,,,,,,,,
Siltstone = SS,MS,AOS,Mudstone,2011,2.72,14.0,1.1,3.90,-39.9,,,,,,,,,
,S,AOS,Stromatolite,2011,2.72,35.4,3.0,1.90,-45.4,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,30.4,1.6,6.00,-44.9,,,,,,,,,
,S,AOS,Stromatolite,2011,2.72,15.5,1.0,4.70,-35.2,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,33.8,2.1,3.10,-29.2,,,,,,,,,
,MS,AOS,Mudstone,2011,2.72,34.6,2.1,8.00,-44.5,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,34.0,1.8,4.10,-34.4,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,8.6,0.9,1.90,-29.1,,,,,,,,,
,S,AOS,Stromatolite,2011,2.72,24.6,2.1,2.70,-30.6,,,,,,,,,
,MS,AOS,Mudstone,2011,2.72,30.4,1.9,10.80,-45.3,,,,,,,,,
,S,AOS,Stromatolite,2011,2.72,15.1,1.1,2.90,-34.9,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,28.5,3.2,1.60,-32.8,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,19.4,1.7,3.30,-31.6,,,,,,,,,
,S,AOS,Stromatolite,2011,2.72,29.9,2.6,0.50,-35.6,,,,,,,,,
,S,AOS,Stromatolite,2011,2.72,28.6,2.0,7.30,-39.6,,,,,,,,,
,S,AOS,Stromatolite,2011,2.72,26.0,1.7,2.50,-42.4,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,32.5,1.0,4.50,-43.1,,,,,,,,,
,MS,AOS,Mudstone,2011,2.72,50.4,1.8,13.50,-42.5,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,22.1,2.0,3,-23.8,,,,,,,,,
,MS,AOS,Mudstone,2011,2.72,38.4,2.5,7,-45.7,,,,,,,,,
,MS,AOS,Mudstone,2011,2.72,46.5,4.4,6,-48.2,,,,,,,,,
,MS,AOS,Mudstone,2011,2.72,24.6,1.2,5,-31.5,,,,,,,,,
,MS,AOS,Mudstone,2011,2.72,47.4,3.1,4,-44.3,,,,,,,,,
,MS,AOS,Mudstone,2011,2.72,43.0,2.8,5,-52.7,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,37.1,1.4,4,-53.3,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,26.3,1.9,7,-43.0,,,,,,,,,
,SS,AOS,Siltstone,2011,2.72,23.6,3.2,1,-24.7,,,,,,,,,
Busigny_et_al_2011,CH-129,MOL,Amphibolite,2011,0.06,4.3,,12,,9.7,1.3,,,,,,,
Ophiolites from the Alps,CH-80-02,MOL,Amphibolite,2011,0.06,1.3,,28,,9.5,1.3,0.05,,,,,,
most analyses are meta-gabbros,G6004A,MOL,Blueschist,2011,0.06,5.7,,12,,1.4,0.2,,4.2,,,,,
,G6004b,MOL,Blueschist,2011,0.06,4.7,,2.6,,5.4,0.8,,0.8,,,,,
,G6004c,MOL,Blueschist,2011,0.06,5.7,,3.7,,2.1,0.3,,,,,,,
,09-02WR,MOL,Blueschist,2011,0.06,8.1,,4.4,,1,0.2,,0.6,,,,,
,VS-1,MOL,Eclogite,2011,0.06,7.6,,5.1,,2.2,0.4,0.02,2.9,,,,,
,Vi-52,MOL,Eclogite,2011,0.06,2.8,,7.7,,0,,,,,,,,
,Vi-262M,MOL,Mylonite,2011,0.06,1.7,,6.3,,8.1,1.2,0.03,,,,,,
,Vi-389M,MOL,Mylonite,2011,0.06,0.8,,11,,8.1,1.2,,0.7,,,,,
,Vi-385M,MOL,Mylonite,2011,0.06,2.0,,18,,4.6,0.7,0.20,6.7,,,,,
,Vi-385V,MOL,Vein,2011,0.06,1.9,,19,,5.6,0.8,0.30,7.1,,,,,
,Vi387V,MOL,Vein,2011,0.06,5.9,,3.9,,0.6,0.1,,,,,,,
,Vi-79V,MOL,Vein,2011,0.06,3.4,,16,,1.1,0.2,0.04,1.1,,,,,
,VS-14V,MOL,Vein,2011,0.06,4.4,,55,,0.5,0.1,,2.3,,,,,
Morford_et_al_2011,BWDC,CL,Granodiorite,2011,0.15,18.4,1.6,55,,,,,,,,,,
,SFM,MCS,Schist,2011,0.1,3.3,0.2,682,,,,,,,,,,
Palya_et_al_2011,Zone 1,MCS,Schist,2011,1.8,4.4,,333,-23.4,,,5.56,243,,,,,
high T Metasediments from,1,MCS,Schist,2011,1.8,2.4,,317,-27.5,,,7.25,311,,,,,
Australia,1,MCS,Schist,2011,1.8,2.8,,212,-27.0,,,6.91,285,,,,,
Zone 1-4 from low to high Temperature,1,MCS,Schist,2011,1.8,2.4,,346,-23.5,,,6.54,295,,,,,
" metamorphism, even including some",1,MCS,Schist,2011,1.8,2.3,,107,-24.2,,,5.86,260,,,,,
partial melting,1,MCS,Schist,2011,1.8,6.2,,232,-25.0,,,6.34,265,,,,,
,1,MCS,Schist,2011,1.8,4.6,,232,-24.8,,,6.04,256,,,,,
,2A,MCS,Schist,2011,1.8,5.2,,218,-22.5,,,6.40,668,,,,,
,2A,MCS,Schist,2011,1.8,5.9,,211,-22.3,,,6.38,664,,,,,
,2A,MCS,Schist,2011,1.8,5.0,,100,,,,2.33,325,,,,,
,2A,MCS,Schist,2011,1.8,11.7,,153,-21.0,,,7.07,330,,,,,
,2A,MCS,Schist,2011,1.8,2.3,,341,-21.6,,,5.21,184,,,,,
,2A,MCS,Schist,2011,1.8,4.6,,116,,,,2.48,159,,,,,
,2A,MCS,Schist,2011,1.8,3.9,,114,,,,6.64,344,,,,,
,2A,MCS,Schist,2011,1.8,5.1,,247,-23.2,,,6.65,300,,,,,
,2B,MCS,Schist,2011,1.8,2.1,,291,-21.8,,,6.16,284,,,,,
,2B,MCS,Schist,2011,1.8,4.5,,140,-24.6,,,5.49,294,,,,,
,2B,MCS,Schist,2011,1.8,4.0,,36,,,,6.00,,,,,,
,2B,MCS,Schist,2011,1.8,3.7,,226,-22.6,,,5.71,265,,,,,
,2B,MCS,Schist,2011,1.8,4.4,,145,,,,4.65,201,,,,,
,2B,MCS,Schist,2011,1.8,4.7,,51,,,,3.37,144,,,,,
,2B,MCS,Schist,2011,1.8,2.9,,80,,,,2.00,1423,,,,,
,2B,MCS,Schist,2011,1.8,3.6,,157,,,,4.97,216,,,,,
,2B,MCS,Schist,2011,1.8,2.5,,193,-22.5,,,6.64,296,,,,,
,2B,MCS,Schist,2011,1.8,3.8,,226,-15.5,,,4.99,252,,,,,
,2B,MCS,Schist,2011,1.8,4.4,,214,,,,4.41,220,,,,,
,2B,MCS,Schist,2011,1.8,2.2,,116,,,,3.30,127,,,,,
,2B,MCS,Schist,2011,1.8,2.7,,181,-24.0,,,5.16,234,,,,,
,2C,MCS,Schist,2011,1.8,10.8,,365,,,,6.14,272,,,,,
,2C,MCS,Schist,2011,1.8,3.9,,112,,,,6.88,,,,,,
,Zone 3,MCS,Migmatite,2011,1.8,3.6,,79,-21.4,,,6.43,430,,,,,
,,MCS,Migmatite,2011,1.8,4.1,,120,-28.3,,,5.56,222,,,,,
,,MCS,Migmatite,2011,1.8,4.4,,75,-21.1,,,4.93,201,,,,,
,,MCS,Migmatite,2011,1.8,3.7,,1333,,,,5.11,230,,,,,
,,MCS,Migmatite,2011,1.8,5.9,,112,-21.8,,,6.09,226,,,,,
,,MCS,Migmatite,2011,1.8,2.3,,56,-18.1,,,4.00,496,,,,,
,,MCS,Migmatite,2011,1.8,1.7,,68,-25.5,,,3.98,487,,,,,
,Zone 4,MCS,Migmatite,2011,1.8,5.2,,209,-19.6,,,1.60,176,,,,,
,,MCS,Migmatite,2011,1.8,4.0,,242,,,,6.47,246,,,,,
,,MCS,Migmatite,2011,1.8,7.9,,139,,,,2.47,103,,,,,
,,MCS,Migmatite,2011,1.8,5.2,,213,,,,5.07,272,,,,,
,,MCS,Migmatite,2011,1.8,5.4,,185,,,,4.97,174,,,,,
,,MCS,Migmatite,2011,1.8,4.7,,239,,,,5.83,212,,,,,
,,MCS,Migmatite,2011,1.8,4.1,,96,-17.7,,,5.74,222,,,,,
,,MCS,Migmatite,2011,1.8,2.1,,74,-21.9,,,4.89,211,,,,,
,,MCS,Migmatite,2011,1.8,4.7,,98,,,,1.31,105,,,,,
,,MCS,Migmatite,2011,1.8,7.4,,156,,,,5.94,241,,,,,
,,MCS,Migmatite,2011,1.8,6.3,,217,,,,5.61,205,,,,,
,,MCS,Migmatite,2011,,8.5,,43,,,,5.16,159,,,,,
,,MCS,Migmatite,2011,1.8,4.7,,361,,,,1.19,79,,,,,
,,MCS,Migmatite,2011,1.8,5.6,,194,-22.3,,,6.17,205,,,,,
,,MCS,Migmatite,2011,1.8,2.8,,235,-21.7,,,5.36,170,,,,,
,,MCS,Migmatite,2011,1.8,2.5,,261,-24.8,,,6.08,166,,,,,
,,MCS,Migmatite,2011,1.8,7.9,,257,-23.1,,,3.83,136,,,,,
,,MCS,Migmatite,2011,1.8,3.9,,205,,,,4.39,185,,,,,
,,MCS,Migmatite,2011,1.8,7.6,,158,,,,5.90,184,,,,,
,,MCS,Migmatite,2011,1.8,3.0,,99,,,,6.23,27,,,,,
,,MCS,Migmatite,2011,1.8,3.0,,253,,,,5.84,261,,,,,
,,MCS,Migmatite,2011,1.8,6.4,,154,,,,2.88,123,,,,,
,,MCS,Migmatite,2011,1.8,5.9,,83,,,,3.02,151,,,,,
,,MCS,Migmatite,2011,1.8,7.8,,94,,,,4.70,204,,,,,
,,MCS,Migmatite,2011,1.8,5.5,,87,,,,5.43,279,,,,,
,,MCS,Migmatite,2011,1.8,2.4,,201,-26.8,,,3.37,123,,,,,
Ahadnejad_et_al_2011,38,CL,Granite,2011,0.15,,,30,,,,3.83,,,,,,
,44,CL,Granodiorite,2011,0.15,,,30,,,,3.21,,,,,,
"Read from graph, these are NH4",54,CL,Granite,2011,0.15,,,30,,,,3.77,,,,,,
measurements from Iran,56,CL,Granodiorite,2011,0.15,,,30,,,,4.37,,,,,,
made using colorimetric method,61,CL,Granite,2011,0.15,,,36,,,,3.66,,,,,,
,68,CL,Granite,2011,0.15,,,30,,,,3.91,,,,,,
,77,CL,Granite,2011,0.15,,,16,,,,3.25,,,,,,
,80,CL,Granite,2011,0.15,,,30,,,,3.40,,,,,,
,87,CL,Tonalite,2011,0.15,,,26,,,,2.63,,,,,,
,91,CL,Granite,2011,0.15,,,38,,,,3.88,,,,,,
,149,CL,Granite,2011,0.15,,,30,,,,3.14,,,,,,
,150,CL,Diorite,2011,0.15,,,13,,,,2.47,,,,,,
,186,CL,Granite,2011,0.15,,,27,,,,3.88,,,,,,
,192,CL,Gabbro,2011,0.15,,,8,,,,1.06,,,,,,
,106,ACL,Granite,2011,0.15,,,51,,,,2.64,,,,,,
,116,ACL,Granite,2011,0.15,,,45,,,,6.80,,,,,,
,161,ACL,Granodiorite,2011,0.15,,,47,,,,10.60,,,,,,
,200,MCS,Slate,2011,0.15,,,454,,,,4.12,,,,,,
,201,MCS,Slate,2011,0.15,,,449,,,,4.35,,,,,,
,209,MCS,Phyllite,2011,0.15,,,403,,,,3.15,,,,,,
,211,MCS,Phyllite,2011,0.15,,,397,,,,4.21,,,,,,
,232,MCS,Phyllite,2011,0.15,,,400,,,,3.77,,,,,,
,237,MCS,Phyllite,2011,0.15,,,404,,,,3.94,,,,,,
,241,MCS,Schist,2011,0.15,,,201,,,,3.31,,,,,,
,250,MCS,Schist,2011,0.15,,,180,,,,2.95,,,,,,
,256,MCS,Schist,2011,0.15,,,186,,,,3.11,,,,,,
Cruz_2011,MP-2,MOS,Biotite,2011,0.065,,,430,,,,9.62,,,,,,
,MP-3,MOS,Muscovite,2011,0.065,,,560,,,,,,,,,,
,MP-4,MOS,Muscovite,2011,0.065,,,540,,,,,,,,,,
,MP-6,MOS,Gneiss,2011,0.065,,,650,,,,,,,,,,
,MP-8,MOS,Biotite,2011,0.065,,,890,,,,7.70,,,,,,
,MP-22,MOS,Biotite,2011,0.065,,,520,,,,9.87,,,,,,
,MP-21,MOS,Schist,2011,0.065,,,290,,,,,,,,,,
,MP-23,MOS,Schist,2011,0.065,,,280,,,,,,,,,,
,MP-24,MOS,Schist,2011,0.065,,,210,,,,,,,,,,
,MP-25,MOS,Muscovite,2011,0.065,,,360,,,,,,,,,,
,MP-26,MOS,Muscovite,2011,0.065,,,670,,,,,,,,,,
,MP-26,MOS,Biotite,2011,0.065,,,2450,,,,8.95,,,,,,
,RMP-26-3,MOS,Biotite,2011,0.065,,,1770,,,,8.23,,,,,,
Halama_et_al_2012,N-MORB,OL,N-MORB,2012,0,-2.3,2.3,,,8.1,,,,,,,,
Compilation paper,E-MORB,OL,E-MORB,2012,0,-0.4,2.6,,,8.1,,,,,,,,
,Low-grade serpentinites,AOL,Serpentinite,2012,0.165,0.6,3.4,2.4,,4.6,,,,,,,,
,High-P peridotites,MOL,peridotite,2012,0.165,3.4,1.3,3.0,,5.6,,,,,,,,
,High-P ultramafic veins,MOL,Vein,2012,0.165,0.6,1.4,3.9,,0.6,,,,,,,,
,Chlorite harzburgite,MOL,Harzburgite,2012,0.165,1.1,2.3,7.4,,1.1,,,,,,,,
,High-P ultramafic veins,MOL,Vein,2012,0.165,3.1,1.5,2.9,,0.5,,,,,,,,
Roulleau_et_al_2012,Mt Royal,CL,Amphibole,2012,0.124,-2.4,1.1,0.01,,,,,,531.4,1.03E-014,5.48E-012,2.63E+006,4951
Mafic Intrusions mineral,St Bruno,CL,Clinopyroxene,2012,0.124,-3.6,0.6,0.22,,,,,,448.3,4.23E-014,1.90E-011,1.89E+007,42235
separates,St Hilaire,CL,Clinopyroxene,2012,0.124,-5.8,1.7,0.01,,,,,,609.8,2.65E-014,1.62E-011,9.21E+005,1510
Monteregian Hills,St Gregoire,CL,Clinopyroxene,2012,0.124,-1.0,0.4,0.02,,,,,,336.6,2.14E-014,7.22E-012,3.43E+006,10190
Quebec,Rougemont,CL,Clinopyroxene,2012,0.124,10.5,1.9,0.002,,,,,,,,,,
,Rougemont,CL,Clinopyroxene,2012,0.124,-7.6,0.5,0.05,,,,,,413.9,2.39E-014,9.92E-012,7.69E+006,18580
,Yamaska,CL,Clinopyroxene,2012,0.124,-7.4,1.4,0.01,,,,,,682.2,3.30E-015,2.25E-012,6.64E+006,9728
,Shefford,CL,Amphibole,2012,0.124,7.0,0.8,0.01,,,,,,570.5,1.37E-014,7.83E-012,2.75E+006,4824
,Brome,CL,Amphibole,2012,0.124,8.1,1.2,0.01,,,,,,605.4,4.90E-015,2.97E-012,6.14E+006,10147
Dixon_et_al_2012,Black Schist,MCS,Schist,2012,0.455,,,3348,,,,1.76,,,,,,
Metasediments from,Marble,MCS,Marble,2012,0.455,,,1031,,,,0.25,,,,,,
Sweden,Garnet Schist,MCS,Schist,2012,0.455,,,3530,,,,0.40,,,,,,
,Hard Schist,MCS,Schist,2012,0.455,,,1283,,,,0.27,,,,,,
Smelov_et_al_2012,1,D,Eclogitic,2012,3,,,133,,,,,,,,,,
Russian diamonds,2,D,Eclogitic,2012,3,,,3766,,,,,,,,,,
Mesoarchean age,3,D,Eclogitic,2012,3,,,150,,,,,,,,,,
,4,D,Eclogitic,2012,3,,,131,,,,,,,,,,
,7,D,Eclogitic,2012,3,,,241,,,,,,,,,,
,8,D,Eclogitic,2012,3,,,288,,,,,,,,,,
,9,D,Eclogitic,2012,3,,,912,,,,,,,,,,
,10,D,Eclogitic,2012,3,,,426,,,,,,,,,,
,11,D,Eclogitic,2012,3,,,266,,,,,,,,,,
,13,D,Eclogitic,2012,3,,,847,,,,,,,,,,
,14,D,Eclogitic,2012,3,,,435,,,,,,,,,,
Palot_et_al_2012,1-102/LP,D,Peridotitic,2012,0.093,-4.6,1.0,14,-4.4,,,,,,,,,
Diamonds from South,1-35/LP,D,Peridotitic,2012,0.093,-3.4,0.5,48,-5.5,,,,,,,,,
America,BZ-213/LP,D,Peridotitic,2012,0.093,-3.3,0.5,30,-3.4,,,,,,,,,
,BZ-124/AB,D,Basaltic,2012,0.093,1.0,2.0,510,-12.3,,,,,,,,,
Lithospheric = LP,BZ-127/AB,D,Basaltic,2012,0.093,0.2,0.5,77,-8.4,,,,,,,,,
Asthenospheric P= AP,BZ-129/AB,D,Basaltic,2012,0.093,1.2,0.5,66,-6.3,,,,,,,,,
Lower Man./Transition zone= LMT,BZ-209/AB,D,Basaltic,2012,0.093,3.8,0.5,750,-12.1,,,,,,,,,
Lower Mantle = LM,BZ-215/AB,D,Basaltic,2012,0.093,1.3,0.5,166,-8.8,,,,,,,,,
Lithospheric Eclogitic = LE,BZ-217/AB,D,Basaltic,2012,0.093,1.2,0.5,62,-8.6,,,,,,,,,
,1 – 1/LMT,D,Peridotitic,2012,0.093,-2.1,0.5,331,-4.7,,,,,,,,,
Top samples are from Juina,1 – 5/LMT,D,Peridotitic,2012,0.093,-5.8,0.5,61,-4.3,,,,,,,,,
,1 – 8LMT,D,Peridotitic,2012,0.093,-8.8,0.5,125,-4.2,,,,,,,,,
,1 – 30 -4/LMT,D,Peridotitic,2012,0.093,-1.5,0.5,34,-10.3,,,,,,,,,
,5 – 107/LMT,D,Peridotitic,2012,0.093,-4.4,0.5,42,-4.3,,,,,,,,,
,BZ-237/LMT,D,Basaltic,2012,0.093,-5.6,0.5,166,-5.1,,,,,,,,,
,1 – 4 -3 LM,D,Peridotitic,2012,0.093,-4.0,0.7,26,-4.0,,,,,,,,,
,1 – 4 – 4/LM,D,Peridotitic,2012,0.093,-0.8,0.5,477,-5.3,,,,,,,,,
,1 – 31/LM,D,Peridotitic,2012,0.093,-3.2,0.5,74,-4.7,,,,,,,,,
,1 – 36/LM,D,Peridotitic,2012,0.093,-1.0,0.5,20,-5.4,,,,,,,,,
,3 – 1/LM,D,Peridotitic,2012,0.093,-3.7,0.5,806,-4.9,,,,,,,,,
,5 – 17/LM,D,Peridotitic,2012,0.093,-2.5,0.5,63,-4.9,,,,,,,,,
,5 – 103/LM,D,Peridotitic,2012,0.093,-2.8,2.6,13,-5.1,,,,,,,,,
,BZ-88-2/LM,D,Basaltic,2012,0.093,-1.5,0.5,13,-9.6,,,,,,,,,
,BZ-201/LM,D,Basaltic,2012,0.093,-8.2,1.5,8,-4.8,,,,,,,,,
,BZ-207/LM,D,Basaltic,2012,0.093,-3.1,0.5,36,-4.5,,,,,,,,,
KK= samples from Kakan,KK-47,D,?,2012,0.1,-2.9,0.5,987,-4.1,,,,,,,,,
,KK-3/LE,D,Eclogitic,2012,0.1,-4.7,0.5,873,-4.8,,,,,,,,,
,KK-4/LE,D,Eclogitic,2012,0.1,8.5,0.5,279,-0.8,,,,,,,,,
,KK-40/LE,D,Eclogitic,2012,0.1,-0.3,0.5,481,-5.1,,,,,,,,,
,KK-67/LE,D,Eclogitic,2012,0.1,7.8,0.5,1193,-9.2,,,,,,,,,
,KK-68/LE,D,Eclogitic,2012,0.1,-4.1,0.5,1292,-10.4,,,,,,,,,
,KK-75/LE,D,Eclogitic,2012,0.1,-11.2,0.5,499,-4.8,,,,,,,,,
,KK-77/LE,D,Eclogitic,2012,0.1,0.6,0.5,134,-2.0,,,,,,,,,
,KK-80/LE,D,Eclogitic,2012,0.1,-7.0,0.5,907,-4.7,,,,,,,,,
,KK-86/LE,D,Eclogitic,2012,0.1,-4.3,0.5,1151,-4.8,,,,,,,,,
,KK-21LP,D,Peridotitic,2012,0.1,-39.4,0.5,196,-3.4,,,,,,,,,
,KK-26/LP,D,Peridotitic,2012,0.1,4.9,0.5,81,-4.1,,,,,,,,,
,KK-28/LP,D,Peridotitic,2012,0.1,-0.2,0.5,107,-4.8,,,,,,,,,
,KK-49/LP,D,Peridotitic,2012,0.1,-4.9,0.5,426,-4.8,,,,,,,,,
,KK-65/LP,D,Peridotitic,2012,0.1,9.6,0.5,163,-2.4,,,,,,,,,
,KK-70/LP,D,Peridotitic,2012,0.1,-5.1,1.5,10,-3.8,,,,,,,,,
,KK-73/LP,D,Peridotitic,2012,0.1,5.8,0.5,21,-2.9,,,,,,,,,
,KK-78/LP,D,Peridotitic,2012,0.1,1.0,0.5,80,-2.8,,,,,,,,,
,KK-79/LP,D,Peridotitic,2012,0.1,2.4,0.5,38,-4.8,,,,,,,,,
,KK-90/LP,D,Peridotitic,2012,0.1,4.5,0.5,295,-4.6,,,,,,,,,
,KK—92-2/LP,D,Peridotitic,2012,0.1,-30.4,0.5,251,-3.2,,,,,,,,,
,KK-93/LP,D,Peridotitic,2012,0.1,-1.2,0.5,794,-4.4,,,,,,,,,
,KK-7/LP,D,Peridotitic,2012,0.1,-4.8,0.5,47,-3.7,,,,,,,,,
,KK-11/LM,D,Peridotitic,2012,0.1,-24.9,0.5,115,-3.5,,,,,,,,,
,KK-31/LM,D,Peridotitic,2012,0.1,-1.3,1.0,8,-3.9,,,,,,,,,
,KK-36/LM,D,Peridotitic,2012,0.1,-1.0,0.7,,-4.0,,,,,,,,,
,KK-37/LM,D,Peridotitic,2012,0.1,-6.5,1.6,7,-3.5,,,,,,,,,
,KK-39-5/LM,D,Peridotitic,2012,0.1,-2.7,2.3,2,-1.1,,,,,,,,,
,KK-39-1/LM,D,Peridotitic,2012,0.1,4.6,3.0,2,-1.4,,,,,,,,,
,KK-43/LM,D,Peridotitic,2012,0.1,-3.0,1.0,4,-3.7,,,,,,,,,
,KK-54/LM,D,Peridotitic,2012,0.1,-1.3,0.9,3,-3.3,,,,,,,,,
,KK-57/LM,D,Peridotitic,2012,0.1,0.8,1.0,4,-4.0,,,,,,,,,
,KK-63/LM,D,Peridotitic,2012,0.1,0.8,1.2,3,-3.2,,,,,,,,,
,KK-71/LM,D,Peridotitic,2012,0.1,-3.4,1.0,4,-3.4,,,,,,,,,
,KK-74/LM,D,Peridotitic,2012,0.1,-0.1,1.5,8,-4.4,,,,,,,,,
,KK-83/LM,D,Peridotitic,2012,0.1,-2.8,1.0,4,-3.4,,,,,,,,,
,KK-87/LM,D,Peridotitic,2012,0.1,-8.2,2.0,6,-4.6,,,,,,,,,
,KK-89/LM,D,Peridotitic,2012,0.1,2.6,0.6,6,-3.5,,,,,,,,,
,KK-103/LM,D,Peridotitic,2012,0.1,-3.9,0.7,10,-4.0,,,,,,,,,
Ekpo_et_al_2012,NK-1,AOS,Shale,2012,0.115,,,1100,,,,,,,,,,
Cretaceous sediements ,NK-2a,AOS,Shale,2012,0.115,,,1300,,,,,,,,,,
from Nigeria,NK-2B,AOS,Shale,2012,0.115,,,700,,,,,,,,,,
,NK2C,AOS,Shale,2012,0.115,,,4600,,,,,,,,,,
,NK-2D,AOS,Shale,2012,0.115,,,4400,,,,,,,,,,
,NK-2E,AOS,Shale,2012,0.115,,,4400,,,,,,,,,,
,NK-2F,AOS,Shale,2012,0.115,,,4800,,,,,,,,,,
,NK-2G,AOS,Shale,2012,0.115,,,4000,,,,,,,,,,
,NK-2H,AOS,Shale,2012,0.115,,,4400,,,,,,,,,,
,NK-3A,AOS,Shale,2012,0.115,,,4700,,,,,,,,,,
,NK-3B,AOS,Shale,2012,0.115,,,1000,,,,,,,,,,
,NK-3C,AOS,Shale,2012,0.115,,,1000,,,,,,,,,,
,NK-3D,AOS,Shale,2012,0.115,,,1100,,,,,,,,,,
,NK-3E,AOS,Shale,2012,0.115,,,1100,,,,,,,,,,
,NK-3F,AOS,Shale,2012,0.115,,,1100,,,,,,,,,,
,NK-4,AOS,Shale,2012,0.115,,,1000,,,,,,,,,,
,NK-5,AOS,Shale,2012,0.115,,,600,,,,,,,,,,
,NN-1,AOS,Shale,2012,0.115,,,200,,,,,,,,,,
,NN-2,AOS,Shale,2012,0.115,,,200,,,,,,,,,,
,NN-3A,AOS,Shale,2012,0.115,,,300,,,,,,,,,,
,NN-3B,AOS,Shale,2012,0.115,,,400,,,,,,,,,,
,NN-3C,AOS,Shale,2012,0.115,,,400,,,,,,,,,,
,NN-3D,AOS,Shale,2012,0.115,,,400,,,,,,,,,,
,NN-3E,AOS,Shale,2012,0.115,,,200,,,,,,,,,,
,EK-1,AOS,Shale,2012,0.115,,,400,,,,,,,,,,
,EK-2,AOS,Shale,2012,0.115,,,600,,,,,,,,,,
,EK-3,AOS,Shale,2012,0.115,,,800,,,,,,,,,,
,EK-4,AOS,Shale,2012,0.115,,,700,,,,,,,,,,
,EK-5,AOS,Shale,2012,0.115,,,1000,,,,,,,,,,
,MF-1,AOS,Shale,2012,0.115,,,200,,,,,,,,,,
,MF-2,AOS,Shale,2012,0.115,,,200,,,,,,,,,,
,MF-3,AOS,Shale,2012,0.115,,,200,,,,,,,,,,
,MF-4,AOS,Shale,2012,0.115,,,600,,,,,,,,,,
,MF-5,AOS,Shale,2012,0.115,,,200,,,,,,,,,,
,MF-6,AOS,Shale,2012,0.115,,,100,,,,,,,,,,
,AW-1A,AOS,Shale,2012,0.115,,,1300,,,,,,,,,,
,AW-1B,AOS,Shale,2012,0.115,,,500,,,,,,,,,,
,AW-1C,AOS,Shale,2012,0.115,,,600,,,,,,,,,,
,AW-1D,AOS,Shale,2012,0.115,,,1800,,,,,,,,,,
,AW-1E,AOS,Shale,2012,0.115,,,1600,,,,,,,,,,
,AW-2A,AOS,Shale,2012,0.115,,,100,,,,,,,,,,
,AW-2B,AOS,Shale,2012,0.115,,,100,,,,,,,,,,
Cremonese_et_al_2013,XTY 61,AOS,Siltstone,2013,0.51,2.4,,420,-25.1,,,,,,,,,
Formations span the preCambrian-Cambrian boundary,XTY 60,AOS,Siltstone,2013,0.510203,2.7,,600,-31.9,,,,,,,,,
"Yuanshan, China",XTY 59,AOS,Siltstone,2013,0.510406,2.5,,500,-27.8,,,,,,,,,
,XTY 58,AOS,Siltstone,2013,0.510609,2.7,,620,-27.0,,,,,,,,,
,XTY 57,AOS,Siltstone,2013,0.510812,2.7,,630,-27.9,,,,,,,,,
,XTY 56,AOS,Siltstone,2013,0.511015,2.6,,500,-26.4,,,,,,,,,
,XTY 55,AOS,Siltstone,2013,0.511218,2.7,,620,-26.8,,,,,,,,,
,XTY 54,AOS,Siltstone,2013,0.511421,2.7,,680,-27.3,,,,,,,,,
,XTY 53,AOS,Siltstone,2013,0.511624,2.5,,290,-26.0,,,,,,,,,
,XTY 52,AOS,Siltstone,2013,0.511827,2.8,,640,-28.9,,,,,,,,,
,XTY 51,AOS,Siltstone,2013,0.51203,2.8,,640,-29.1,,,,,,,,,
,XTY 50,AOS,Siltstone,2013,0.512233,2.5,,190,-26.2,,,,,,,,,
,XTY 49,AOS,Siltstone,2013,0.512436,2.7,,700,-27.6,,,,,,,,,
,XTY 48,AOS,Siltstone,2013,0.512639,1.8,,570,-28.6,,,,,,,,,
,XTY 47,AOS,Siltstone,2013,0.512842,2.0,,620,,,,,,,,,,
,XTY 44,AOS,Siltstone,2013,0.513045,2.2,,650,-28.4,,,,,,,,,
,XTY 43,AOS,Siltstone,2013,0.513248,2.3,,630,-28.5,,,,,,,,,
,XTY 42,AOS,Siltstone,2013,0.513451,2.3,,760,-28.2,,,,,,,,,
,XTY 41,AOS,Siltstone,2013,0.513654,2.2,,650,-27.6,,,,,,,,,
,XTY 40,AOS,Siltstone,2013,0.513857,1.9,,500,-28.0,,,,,,,,,
,XTY 39,AOS,Siltstone,2013,0.51406,1.9,,780,-27.2,,,,,,,,,
,XTY 38,AOS,Siltstone,2013,0.514263,2.0,,750,-27.3,,,,,,,,,
,XTY 37,AOS,Siltstone,2013,0.514466,1.9,,790,-27.4,,,,,,,,,
,XTY 36,AOS,Siltstone,2013,0.514669,1.8,,820,-27.8,,,,,,,,,
,XTY 35,AOS,Siltstone,2013,0.514872,1.8,,880,-27.6,,,,,,,,,
Shiyantou Formation,XTY 34,AOS,Shale,2013,0.515075,1.2,,200,-28.8,,,,,,,,,
,XTY 33,AOS,Shale,2013,0.515278,1.5,,250,-29.5,,,,,,,,,
,XTY 32,AOS,Shale,2013,0.515481,1.4,,220,-30.4,,,,,,,,,
,XTY 31,AOS,Shale,2013,0.515684,1.1,,210,-30.5,,,,,,,,,
,XTY 30,AOS,Shale,2013,0.515887,1.5,,280,-29.7,,,,,,,,,
,XTY 29,AOS,Shale,2013,0.51609,1.7,,320,-30.0,,,,,,,,,
,XTY 28,AOS,Shale,2013,0.516293,0.6,,400,-29.9,,,,,,,,,
,XTY 27,AOS,Shale,2013,0.516496,0.9,,380,-30.4,,,,,,,,,
,XTY 26,AOS,Shale,2013,0.516699,0.9,,460,-29.8,,,,,,,,,
,XTY 25,AOS,Shale,2013,0.516902,0.6,,420,-29.4,,,,,,,,,
,XTY 24,AOS,Shale,2013,0.517105,1.0,,370,-29.6,,,,,,,,,
,XTY 23,AOS,Shale,2013,0.517308,1.0,,440,-29.8,,,,,,,,,
,XTY 22,AOS,Shale,2013,0.517511,1.2,,440,-30.1,,,,,,,,,
,XTY 21,AOS,Shale,2013,0.517714,0.5,,440,-30.2,,,,,,,,,
,XTY 20,AOS,Shale,2013,0.517917,1.1,,430,-30.3,,,,,,,,,
,XTY 19,AOS,Shale,2013,0.51812,1.1,,420,-30.1,,,,,,,,,
,XTY 18,AOS,Shale,2013,0.518323,0.7,,380,-30.0,,,,,,,,,
,XTY 17,AOS,Shale,2013,0.518526,0.3,,360,-29.7,,,,,,,,,
,XTY 16,AOS,Shale,2013,0.518729,0.5,,410,-30.5,,,,,,,,,
,XTY 15,AOS,Shale,2013,0.518932,0.7,,380,-30.2,,,,,,,,,
,XTY 14,AOS,Shale,2013,0.519135,0.7,,390,-30.1,,,,,,,,,
,XTY 13,AOS,Shale,2013,0.519338,0.7,,440,-30.7,,,,,,,,,
,XTY 12,AOS,Shale,2013,0.519541,0.5,,460,-31.1,,,,,,,,,
,XTY 11,AOS,Shale,2013,0.519744,0.7,,430,-31.4,,,,,,,,,
,XTY 10,AOS,Shale,2013,0.519947,0.5,,370,-31.6,,,,,,,,,
,XTY 09,AOS,Shale,2013,0.52015,1.3,,480,-31.7,,,,,,,,,
,XTY 08,AOS,Shale,2013,0.520353,0.9,,330,-30.5,,,,,,,,,
,XTY 07,AOS,Shale,2013,0.520556,0.8,,260,-31.1,,,,,,,,,
,XTY 06,AOS,Shale,2013,0.520759,0.8,,350,-31.2,,,,,,,,,
,XTY 05,AOS,Shale,2013,0.520962,0.8,,380,-32.0,,,,,,,,,
,XTY 04,AOS,Shale,2013,0.521165,0.9,,370,-31.3,,,,,,,,,
,XTY 03,AOS,Shale,2013,0.521368,0.8,,310,-29.3,,,,,,,,,
,XTY 02,AOS,Shale,2013,0.521571,0.3,,350,-28.8,,,,,,,,,
,XTY 01,AOS,Shale,2013,0.521774,0.3,,440,-30.0,,,,,,,,,
,CX-XTMS 14,AOS,Shale,2013,0.521977,1.1,,200,-28.8,,,,,,,,,
,CX-XTMS 13,AOS,Shale,2013,0.52218,1.4,,170,-27.0,,,,,,,,,
,CX-XTMS 12,AOS,Shale,2013,0.522383,0.4,,230,-28.0,,,,,,,,,
,CX-XTMS 11,AOS,Shale,2013,0.522586,1.3,,220,-29.9,,,,,,,,,
,CX-XTMS 10,AOS,Shale,2013,0.522789,1.2,,240,-28.8,,,,,,,,,
,CX-XTMS 9,AOS,Shale,2013,0.522992,0.2,,230,-30.6,,,,,,,,,
,CX-XTMS 8,AOS,Shale,2013,0.523195,1.5,,230,-31.1,,,,,,,,,
,CX-XTMS 7,AOS,Shale,2013,0.523398,1.7,,260,-29.6,,,,,,,,,
,CX-XTMS 6,AOS,Shale,2013,0.523601,1.8,,270,-29.5,,,,,,,,,
,CX-XTMS 5,AOS,Shale,2013,0.523804,2.3,,350,-29.7,,,,,,,,,
,CX-XTMS 4,AOS,Shale,2013,0.524007,2.3,,280,-29.0,,,,,,,,,
,CX-XTMS 3,AOS,Shale,2013,0.52421,2.2,,300,-30.0,,,,,,,,,
,CX-XTMS 2,AOS,Shale,2013,0.524413,2.2,,200,-29.6,,,,,,,,,
,CX-XTMS 1,AOS,Shale,2013,0.524616,2.1,,500,-29.9,,,,,,,,,
,XT 29,AOS,Shale,2013,0.524819,2.4,,470,-29.7,,,,,,,,,
,XT 28,AOS,Shale,2013,0.525022,2.5,,450,-29.3,,,,,,,,,
,XT 27,AOS,Shale,2013,0.525225,2.3,,560,,,,,,,,,,
,XT 26,AOS,Shale,2013,0.525428,2.2,,600,-35.8,,,,,,,,,
,XT 25,AOS,Shale,2013,0.525631,2.2,,540,-31.7,,,,,,,,,
,XT 24,AOS,Shale,2013,0.525834,2.0,,570,-31.7,,,,,,,,,
,XT 23,AOS,Shale,2013,0.526037,2.3,,550,-31.5,,,,,,,,,
,XT 22,AOS,Shale,2013,0.52624,1.7,,510,-31.3,,,,,,,,,
,XT 21,AOS,Shale,2013,0.526443,2.3,,590,-34.3,,,,,,,,,
,XT 20,AOS,Shale,2013,0.526646,1.9,,600,-34.5,,,,,,,,,
,XT 19,AOS,Shale,2013,0.526849,2.1,,520,-34.4,,,,,,,,,
,XT 18,AOS,Shale,2013,0.527052,1.9,,580,-34.2,,,,,,,,,
,XT 17,AOS,Shale,2013,0.527255,1.8,,490,-33.9,,,,,,,,,
,XT 16,AOS,Shale,2013,0.527458,2.4,,690,-33.8,,,,,,,,,
,XT 15,AOS,Shale,2013,0.527661,2.7,,730,-33.9,,,,,,,,,
,XT14,AOS,Shale,2013,0.527864,3.1,,490,-33.4,,,,,,,,,
,XT13,AOS,Shale,2013,0.528067,2.2,,490,-33.9,,,,,,,,,
,XT12,AOS,Shale,2013,0.52827,2.2,,570,-33.9,,,,,,,,,
,XT11,AOS,Shale,2013,0.528473,2.8,,650,-33.9,,,,,,,,,
,XT10,AOS,Shale,2013,0.528676,2.6,,590,-33.7,,,,,,,,,
,XT9,AOS,Shale,2013,0.528879,2.1,,620,-32.9,,,,,,,,,
,XT 8,AOS,Shale,2013,0.529082,2.2,,500,-28.7,,,,,,,,,
,XT 7,AOS,Shale,2013,0.529285,2.5,,550,-31.8,,,,,,,,,
,XT 6,AOS,Shale,2013,0.529488,2.4,,330,-30.0,,,,,,,,,
,XT5,AOS,Shale,2013,0.529691,2.2,,430,-27.9,,,,,,,,,
,XT 4,AOS,Shale,2013,0.529894,2.4,,460,-27.8,,,,,,,,,
,XT 3,AOS,Shale,2013,0.530097,2.5,,470,-28.5,,,,,,,,,
,XT2,AOS,Shale,2013,0.5303,2.7,,640,-28.6,,,,,,,,,
,XT1,AOS,Shale,2013,0.530503,2.6,,110,-26.4,,,,,,,,,
Dahai Formation ,XT103,AOS,Limestone,2013,0.530706,1.3,,140,-27.6,,,,,,,,,
,XT105,AOS,Limestone,2013,0.530909,0.0,,110,-29.5,,,,,,,,,
,XT107,AOS,Limestone,2013,0.531112,0.0,,120,-30.3,,,,,,,,,
,XT 109,AOS,Limestone,2013,0.531315,0.7,,1010,-29.8,,,,,,,,,
,XT 111,AOS,Limestone,2013,0.531518,0.9,,3410,-24.3,,,,,,,,,
,XT 113,AOS,Limestone,2013,0.531721,0.9,,1000,-21.7,,,,,,,,,
,XT 115,AOS,Limestone,2013,0.531924,1.2,,7900,-21.5,,,,,,,,,
,XT 117,AOS,Limestone,2013,0.532127,2.3,,1270,-24.0,,,,,,,,,
,XT 119,AOS,Limestone,2013,0.53233,2.3,,1000,-23.7,,,,,,,,,
,XT 121,AOS,Limestone,2013,0.532533,2.8,,1200,-23.7,,,,,,,,,
,XT 123,AOS,Limestone,2013,0.532736,3.0,,900,-22.9,,,,,,,,,
,XT 125,AOS,Limestone,2013,0.532939,2.7,,500,-22.3,,,,,,,,,
,XT 127,AOS,Limestone,2013,0.533142,3.0,,1210,-23.7,,,,,,,,,
,XT 129,AOS,Limestone,2013,0.533345,1.9,,1310,-22.2,,,,,,,,,
,XT 131,AOS,Limestone,2013,0.533548,2.1,,1640,-22.3,,,,,,,,,
,XT 133,AOS,Limestone,2013,0.533751,2.0,,500,,,,,,,,,,
,XT 135,AOS,Limestone,2013,0.533954,4.9,,1220,-21.5,,,,,,,,,
,XT 137,AOS,Limestone,2013,0.534157,6.3,,100,-21.5,,,,,,,,,
,XT 139,AOS,Limestone,2013,0.53436,7.7,,60,-22.2,,,,,,,,,
,XT 145,AOS,Limestone,2013,0.534563,6.1,,50,-22.6,,,,,,,,,
,XT 151,AOS,Limestone,2013,0.534766,4.9,,60,-22.8,,,,,,,,,
,XT 153,AOS,Limestone,2013,0.534969,4.5,,60,-24.7,,,,,,,,,
,XT 155,AOS,Limestone,2013,0.535172,2.7,,330,-25.5,,,,,,,,,
,XT 156,AOS,Limestone,2013,0.535375,-0.9,,80,-24.4,,,,,,,,,
Zhongyicun formation,XT 159,AOS,Limestone,2013,0.535578,1.2,,830,-26.2,,,,,,,,,
,XT 161,AOS,Limestone,2013,0.535781,3.2,,310,-24.4,,,,,,,,,
,XT 163,AOS,Limestone,2013,0.535984,5.0,,110,-30.3,,,,,,,,,
,XT 164,AOS,Limestone,2013,0.536187,5.3,,110,-30.0,,,,,,,,,
,XT 165,AOS,Limestone,2013,0.53639,4.5,,250,-26.4,,,,,,,,,
,XT 166,AOS,Limestone,2013,0.536593,4.0,,740,-29.3,,,,,,,,,
,XT 168,AOS,Limestone,2013,0.536796,6.1,,160,-28.3,,,,,,,,,
,XT 170,AOS,Limestone,2013,0.536999,5.5,,90,,,,,,,,,,
,XT 172,AOS,Limestone,2013,0.537202,6.5,,110,-30.4,,,,,,,,,
,XT 174,AOS,Limestone,2013,0.537405,8.8,,120,-30.5,,,,,,,,,
,XT 175,AOS,Limestone,2013,0.537608,5.6,,170,-28.2,,,,,,,,,
,XT 176,AOS,Limestone,2013,0.537811,3.3,,590,-32.0,,,,,,,,,
,XT 182,AOS,Limestone,2013,0.538014,2.3,,130,-32.9,,,,,,,,,
,XT 183,AOS,Limestone,2013,0.538217,1.7,,310,-31.9,,,,,,,,,
,XT 186,AOS,Limestone,2013,0.53842,4.1,,360,-30.9,,,,,,,,,
,XT 190,AOS,Limestone,2013,0.538623,2.4,,250,-33.8,,,,,,,,,
,XT 192,AOS,Limestone,2013,0.538826,1.1,,320,-33.9,,,,,,,,,
,XT 193,AOS,Limestone,2013,0.539029,2.9,,580,-33.9,,,,,,,,,
,XT 196,AOS,Limestone,2013,0.539232,3.0,,560,-33.5,,,,,,,,,
,XT 198,AOS,Limestone,2013,0.539435,2.1,,1230,-34.2,,,,,,,,,
,XT 199,AOS,Limestone,2013,0.539638,2.3,,1820,-33.4,,,,,,,,,
,XT 201,AOS,Limestone,2013,0.539841,5.1,,1800,-33.7,,,,,,,,,
,XT 204,AOS,Limestone,2013,0.540044,4.6,,440,-33.2,,,,,,,,,
,XT 206,AOS,Limestone,2013,0.540247,4.8,,1540,-30.5,,,,,,,,,
,XT 207,AOS,Limestone,2013,0.54045,4.6,,300,-32.3,,,,,,,,,
,XT 208,AOS,Limestone,2013,0.540653,5.1,,3420,-27.3,,,,,,,,,
,XT 210,AOS,Limestone,2013,0.540856,3.9,,210,-32.3,,,,,,,,,
,XT 212,AOS,Limestone,2013,0.541059,4.8,,550,-32.1,,,,,,,,,
,XT 214,AOS,Limestone,2013,0.541262,3.8,,290,-32.7,,,,,,,,,
,XT 216,AOS,Limestone,2013,0.541465,4.3,,390,-32.0,,,,,,,,,
,XT 218,AOS,Limestone,2013,0.541668,3.3,,270,-29.2,,,,,,,,,
,XT 219,AOS,Limestone,2013,0.541871,3.9,,230,-33.6,,,,,,,,,
,XT 221,AOS,Limestone,2013,0.542074,3.8,,290,-33.1,,,,,,,,,
,XT 223,AOS,Limestone,2013,0.542277,3.4,,320,-32.6,,,,,,,,,
,XT 226,AOS,Limestone,2013,0.54248,2.9,,270,-30.5,,,,,,,,,
,XT 228,AOS,Limestone,2013,0.542683,4.2,,460,-31.7,,,,,,,,,
,XT 229,AOS,Limestone,2013,0.542886,4.4,,330,-30.5,,,,,,,,,
,XT 236,AOS,Limestone,2013,0.543089,4.9,,160,-32.3,,,,,,,,,
Daibu formation,XT 240,AOS,Limestone,2013,0.543292,1.8,,140,-31.1,,,,,,,,,
,XT 242,AOS,Limestone,2013,0.543495,2.4,,70,-32.3,,,,,,,,,
,XT 260,AOS,Limestone,2013,0.543698,5.6,,110,-34.9,,,,,,,,,
,XT 262,AOS,Limestone,2013,0.543901,4.8,,60,-30.4,,,,,,,,,
Dengying formation,XT 264,AOS,Limestone,2013,0.544104,4.8,,130,-29.5,,,,,,,,,
,XT 266,AOS,Limestone,2013,0.544307,4.4,,190,-23.3,,,,,,,,,
,XT 268,AOS,Limestone,2013,0.54451,4.5,,170,-25.4,,,,,,,,,
,XT 270,AOS,Limestone,2013,0.544713,2.7,,210,-23.8,,,,,,,,,
Busigny_et_al_2013,J1-124-1,AOS,Mudstone,2013,2.5,9.5,,87,-28.3,,,11.36,,,,,,
,J1-138-1,AOS,Mudstone,2013,2.5,8.1,,17,-28.7,,,1.47,,,,,,
Carbon isotopes are from organics,J1-148-3,AOS,Mudstone,2013,2.5,9.5,,47,-28.6,,,2.48,,,,,,
,J1-148-2,AOS,Mudstone,2013,2.5,8.6,,40,-28.2,,,1.54,,,,,,
,J1-162-1,AOS,Mudstone,2013,2.5,7.4,,121,-28.7,,,3.90,,,,,,
,WS188,AOS,Mudstone,2013,2.5,5.1,,9,-29.0,,,4.26,,,,,,
,WS196,AOS,Mudstone,2013,2.5,6.0,,173,-27.6,,,5.90,,,,,,
,DGM236,AOS,Mudstone,2013,2.5,9.0,,54,-28.3,,,4.06,,,,,,
,DGM243,AOS,Mudstone,2013,2.5,9.2,,100,-29.0,,,10.48,,,,,,
,DGM258-1,AOS,Mudstone,2013,2.5,13.4,,63,-28.5,,,2.33,,,,,,
,DGM258-2,AOS,Mudstone,2013,2.5,11.6,,63,-28.6,,,2.00,,,,,,
,DGM268,AOS,Mudstone,2013,2.5,4.2,,114,-29.2,,,2.91,,,,,,
,DGM271-2,AOS,Mudstone,2013,2.5,7.6,,31,-28.6,,,0.51,,,,,,
,DGM287,AOS,Mudstone,2013,2.5,4.8,,186,-31.3,,,5.60,,,,,,
,DGM288-1,AOS,Mudstone,2013,2.5,0.4,,41,-30.0,,,0.62,,,,,,
,DGM288-2,AOS,BIF,2013,2.5,5.8,,6,-28.9,,,0.37,,,,,,
,DGM302,AOS,Chert,2013,2.5,6.3,,6,-28.7,,,0.97,,,,,,
,DGM307-4,AOS,Mudstone,2013,2.5,8.0,,6,-28.3,,,0.56,,,,,,
,DGM307-6,AOS,Mudstone,2013,2.5,7.9,,1,-26.4,,,0.05,,,,,,
,DGM325,AOS,Mudstone,2013,2.5,8.8,,24,-28.8,,,1.67,,,,,,
,DGM337,AOS,Mudstone,2013,2.5,9.9,,11,-28.4,,,1.09,,,,,,
,DGM350,AOS,Mudstone,2013,2.5,11.1,,8,-29.2,,,1.29,,,,,,
,CC364,AOS,BIF,2013,2.5,6.7,,84,-28.2,,,0.12,,,,,,
,CC367,AOS,Mudstone,2013,2.5,3.2,,39,-28.5,,,1.07,,,,,,
,CC373,AOS,Mudstone,2013,2.5,7.0,,30,-28.9,,,1.38,,,,,,
,CC376,AOS,Mudstone,2013,2.5,6.9,,62,-28.6,,,1.37,,,,,,
,MR379,AOS,Marl,2013,2.5,5.4,,385,-28.8,,,4.98,,,,,,
,MR381,AOS,Marl,2013,2.5,5.7,,386,-28.6,,,4.51,,,,,,
,MR382,AOS,Shale,2013,2.5,4.4,,786,-29.4,,,9.34,,,,,,
,MR383,AOS,Marl,2013,2.5,4.4,,498,-29.2,,,6.03,,,,,,
,MR387,AOS,Marl,2013,2.5,4.6,,420,-30.5,,,3.91,,,,,,
Bebout _et_al_2013,SL99-21B,MOS,Schist,2013,0.05,3.6,,596,,,,2.69,126,,,,,
,SL99-21D,MOS,Schist,2013,0.05,3.4,,448,,,,3.86,183,,,,,
,SL99-36B,MOS,Schist,2013,0.05,2.9,,1494,,,,6.12,314,,,,,
,SL99-36A,MOS,Schist,2013,0.05,4.1,,758,,,,2.98,142,,,,,
,ALB-957,MOS,Schist,2013,0.05,4.2,,337,,,,1.73,71,,,,,
,MIU-955,MOS,Schist,2013,0.05,2.7,,1185,,,,3.91,191,,,,,
,PEL-942,MOS,Schist,2013,0.05,4.1,,621,,,,4.62,173,,,,,
,02-LDCS-11,MOS,Schist,2013,0.05,4.5,,855,,,,4.21,185,,,,,
,LC99-4A,MOS,Schist,2013,0.05,5.0,,157,,,,3.05,129,,,,,
,02-LDCS-01,MOS,Schist,2013,0.05,4.8,,331,,,,3.15,102,,,,,
Godfrey_et_al_2013,398.6,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
Bulk rock _and_ kerogen ,362.2,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
analyses,360.6,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
Drill cores samples shown as,352.5,AOS,Shale,2013,1.85,6.4,,,,,,,,,,,,
height above basement,352.5,AOS,Shale,2013,1.85,6.4,,,,,,,,,,,,
,350.6,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,342.5,AOS,Shale,2013,1.85,5.5,,,,,,,,,,,,
,342.5,AOS,Shale,2013,1.85,5.5,,,,,,,,,,,,
,338.6,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,326,AOS,Shale,2013,1.85,6.5,,,,,,,,,,,,
,326,AOS,Shale,2013,1.85,6.5,,,,,,,,,,,,
,325.6,AOS,Shale,2013,1.85,4.9,,,,,,,,,,,,
,325.6,AOS,Shale,2013,1.85,7.5,,,,,,,,,,,,
,325,AOS,Shale,2013,1.85,7.5,,,,,,,,,,,,
,315,AOS,Shale,2013,1.85,7.0,,,,,,,,,,,,
,315,AOS,Shale,2013,1.85,7.0,,,,,,,,,,,,
,313.6,AOS,Shale,2013,1.85,4.8,,,,,,,,,,,,
,308.6,AOS,Shale,2013,1.85,5.0,,,,,,,,,,,,
,301.6,AOS,Shale,2013,1.85,6.1,,,,,,,,,,,,
,296.6,AOS,Shale,2013,1.85,6.4,,,,,,,,,,,,
,292.6,AOS,Shale,2013,1.85,6.9,,,,,,,,,,,,
,276.146,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,276.146,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,276.078,AOS,Shale,2013,1.85,6.1,,,,,,,,,,,,
,276.078,AOS,Shale,2013,1.85,6.1,,,,,,,,,,,,
,260.6,AOS,Shale,2013,1.85,6.4,,,,,,,,,,,,
,248.6,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
,243.5,AOS,Shale,2013,1.85,5.7,,,,,,,,,,,,
,240.5,AOS,Shale,2013,1.85,5.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,7.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.5,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.2,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.2,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.1,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.0,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.6,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.9,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.6,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.9,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,6.2,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.1,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,6.4,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,7.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,8.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,11.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,10.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,8.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,9.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,9.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,9.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,8.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,9.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,9.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,9.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,6.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.5,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.2,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,8.2,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,6.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,2.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,1.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,2.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.4,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.4,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,6.2,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.3,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,6.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,5.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,2.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.2,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.7,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.3,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.4,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,3.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,2.8,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.1,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.6,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,Shale,2013,1.85,4.5,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.3,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.3,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.2,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.6,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.3,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,2.9,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.6,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.7,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.0,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,4.8,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,3.9,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.0,,,,,,,,,,,,
,,AOS,BIF,2013,1.85,5.4,,,,,,,,,,,,
deMoor_et_al_2013,Songwe2,VV,F,2013,0,-5.9,0.5,13,,,,,,,,,,
N concentration in ,Songwe3,VV,G,2013,0,-2.7,0.2,4,,,,,,,,,,
mmol/mol N2. F is fluid _and_ ,Songwe1,VV,G,2013,0,-0.1,0.2,5,,,,,,,,,,
G is gas,Kafwira,VV,F,2013,0,-0.6,0.2,25,,,,,,,,,,
,Ikama,VV,G,2013,0,2.0,0.1,28,,,,,,,,,,
,Kibila,VV,G,2013,0,-3.4,0.2,6,,,,,,,,,,
,Kiejo,VV,G,2013,0,-4.1,0.2,7,,,,,,,,,,
,Kiejo,VV,G,2013,0,-5.2,0.4,3,,,,,,,,,,
,Kilambo,VV,F,2013,0,,,11,,,,,,,,,,
,Kilambo,VV,G,2013,0,-5.0,0.2,8,,,,,,,,,,
,Mampulo,VV,G,2013,0,-0.9,0.2,7,,,,,,,,,,
,Mampulo,VV,G,2013,0,-2.9,0.3,8,,,,,,,,,,
,Mampulo,VV,F,2013,0,,,6,,,,,,,,,,
,Kasimilo,VV,F,2013,0,-0.8,0.5,8,,,,,,,,,,
,Kasimulo,VV,F,2013,0,-0.6,0.4,12,,,,,,,,,,
Li_et_al_2014,97M11,MOL,Phlogopite,2014,0.76,4.5,,24,,,,,,,,,,
,97M15,MOL,Phlogopite,2014,0.76,3.2,,30,,,,,,,,,,
,95HN24-1,MOL,Phlogopite,2014,0.76,5.7,,37,,,,,,,,,,
,95NH24-2,MOL,Phlogopite,2014,0.76,4.8,,49,,,,,,,,,,
,95NH68,MOL,Phlogopite,2014,0.76,5.6,,53,,,,,,,,,,
,95HN61,MOL,Phlogopite,2014,0.76,6.1,,57,,,,,,,,,,
,95HN07,MOL,Muscovite,2014,0.76,8.7,,47,,,,,,,,,,
,99MB06,MCL,Phlogopite,2014,0.76,3.5,,33,,,,,,,,,,
,99QL12,MCL,Phlogopite,2014,0.76,-5.1,0.1,35,,,,,,,,,,
,00QL30,MCL,Phlogopite,2014,0.76,-2.2,,37,,,,,,,,,,
,00HT01,MCL,Phlogopite,2014,0.76,-2.3,,50,,,,,,,,,,
,00HT09,MCL,Phlogopite,2014,0.76,4.9,,18,,,,,,,,,,
,99HS03,MCL,Muscovite,2014,0.76,3.1,,46,,,,,,,,,,
,00BH10,MCL,Biotite,2014,0.76,-7.4,0.4,116,,,,,,,,,,
,00BH17a,MCL,Biotite,2014,0.76,-4.8,,207,,,,,,,,,,
,00BH21,MCL,Biotite,2014,0.76,-15.8,0.3,450,,,,,,,,,,

